A high-order Fourier Continuation (FC)-based spectral incompressible Smoothed Particle Hydrodynamics (ISPH) scheme for general boundary conditions in wall-bounded domains

In this paper, a high-order Fourier Continuation (FC) algorithm is introduced into the spectral smoothed particle hydrodynamics (SPH) scheme to simulate the wall-bounded incompressible flows. This work aims to extend the spectral ISPH scheme towards the high-order simulation of flows with non-periodic wall boundary conditions. Herein, a polynomial-based Fourier continuation technique is applied to the velocity and pressure to make the domain both periodic and Cp smooth. The spatial SPH discretisation is performed subsequently in the frequency space on the FC-extended domain by building upon the convolution theorem using fast Fourier transform (FFT). The incorporation of Neumann boundary conditions is straightforward, and more generally, the FC method enforces periodicity across the domain regardless of the boundary condition type. The convergence order, additional computational cost, and implementation technique of the FC method are also discussed. Combined with a projection-based time integration scheme and a spectral PPE solver, the FC-based spectral ISPH framework is validated against several classical CFD benchmarks. The principal finding of this work is that the incorporation of FC techniques enables the spectral ISPH scheme to simulate wall-bounded flows with high-order convergence, and accurately capturing complex vortex dynamics. This work therefore represents a step towards a fully high-order spectral Lagrangian SPH solver with complex geometries

==> DTTFigure/0225New/vortexDipole/vortexDipole/totalDTT.txt <==
1 0.019962
2 0.0199197
3 0.0198762
4 0.0198323
5 0.0197884
6 0.0197446
7 0.0197008
8 0.0196572
9 0.0196137
10 0.0195703
11 0.0195271
12 0.019484
13 0.019441
14 0.0193982
15 0.0193555
16 0.019313
17 0.0192707
18 0.0192284
19 0.0191863
20 0.0191444
21 0.0191026
22 0.0190609
23 0.0190194
24 0.018978
25 0.0189367
26 0.0188956
27 0.0188546
28 0.0188138
29 0.0187731
30 0.0187325
31 0.018692
32 0.0186517
33 0.0186116
34 0.0185715
35 0.0185316
36 0.0184918
37 0.0184522
38 0.0184127
39 0.0183733
40 0.018334
41 0.0182949
42 0.0182559
43 0.018217
44 0.0181782
45 0.0181396
46 0.0181011
47 0.0180627
48 0.0180244
49 0.0179863
50 0.0179483
51 0.0179104
52 0.0178726
53 0.017835
54 0.0177974
55 0.01776
56 0.0177227
57 0.0176855
58 0.0176485
59 0.0176115
60 0.0175747
61 0.017538
62 0.0175014
63 0.017465
64 0.0174286
65 0.0173923
66 0.0173562
67 0.0173202
68 0.0172843
69 0.0172485
70 0.0172128
71 0.0171773
72 0.0171418
73 0.0171065
74 0.0170712
75 0.0170361
76 0.0170011
77 0.0169662
78 0.0169314
79 0.0168967
80 0.0168622
81 0.0168277
82 0.0167933
83 0.0167591
84 0.0167249
85 0.0166909
86 0.016657
87 0.0166232
88 0.0165894
89 0.0165558
90 0.0165223
91 0.0164889
92 0.0164556
93 0.0164225
94 0.0163894
95 0.0163564
96 0.0163235
97 0.0162907
98 0.0162581
99 0.0162255
100 0.016193
101 0.0161607
102 0.0161284
103 0.0160963
104 0.0160642
105 0.0160322
106 0.0160004
107 0.0159686
108 0.015937
109 0.0159054
110 0.015874
111 0.0158426
112 0.0158114
113 0.0157802
114 0.0157492
115 0.0157182
116 0.0156873
117 0.0156566
118 0.0156259
119 0.0155953
120 0.0155649
121 0.0155345
122 0.0155042
123 0.015474
124 0.0154439
125 0.015414
126 0.0153841
127 0.0153543
128 0.0153246
129 0.0152949
130 0.0152654
131 0.015236
132 0.0152067
133 0.0151775
134 0.0151483
135 0.0151193
136 0.0150903
137 0.0150615
138 0.0150327
139 0.015004
140 0.0149754
141 0.0149469
142 0.0149185
143 0.0148902
144 0.014862
145 0.0148339
146 0.0148059
147 0.0147779
148 0.01475
149 0.0147223
150 0.0146946
151 0.014667
152 0.0146395
153 0.0146121
154 0.0145848
155 0.0145575
156 0.0145304
157 0.0145033
158 0.0144763
159 0.0144495
160 0.0144227
161 0.0143959
162 0.0143693
163 0.0143428
164 0.0143163
165 0.0142899
166 0.0142636
167 0.0142374
168 0.0142113
169 0.0141853
170 0.0141593
171 0.0141335
172 0.0141077
173 0.014082
174 0.0140563
175 0.0140308
176 0.0140053
177 0.01398
178 0.0139547
179 0.0139295
180 0.0139043
181 0.0138793
182 0.0138543
183 0.0138294
184 0.0138046
185 0.0137798
186 0.0137552
187 0.0137306
188 0.0137061
189 0.0136817
190 0.0136573
191 0.0136331
192 0.0136089
193 0.0135848
194 0.0135607
195 0.0135368
196 0.0135129
197 0.0134891
198 0.0134653
199 0.0134417
200 0.0134181
201 0.0133946
202 0.0133712
203 0.0133478
204 0.0133245
205 0.0133013
206 0.0132781
207 0.0132551
208 0.0132321
209 0.0132091
210 0.0131863
211 0.0131635
212 0.0131408
213 0.0131181
214 0.0130956
215 0.0130731
216 0.0130506
217 0.0130283
218 0.013006
219 0.0129837
220 0.0129616
221 0.0129395
222 0.0129175
223 0.0128955
224 0.0128736
225 0.0128518
226 0.0128301
227 0.0128084
228 0.0127868
229 0.0127652
230 0.0127437
231 0.0127223
232 0.0127009
233 0.0126796
234 0.0126584
235 0.0126372
236 0.0126161
237 0.0125951
238 0.0125741
239 0.0125532
240 0.0125324
241 0.0125116
242 0.0124909
243 0.0124702
244 0.0124496
245 0.0124291
246 0.0124086
247 0.0123882
248 0.0123678
249 0.0123475
250 0.0123273
251 0.0123071
252 0.012287
253 0.0122669
254 0.0122469
255 0.012227
256 0.0122071
257 0.0121873
258 0.0121675
259 0.0121478
260 0.0121281
261 0.0121085
262 0.012089
263 0.0120695
264 0.0120501
265 0.0120307
266 0.0120114
267 0.0119921
268 0.0119729
269 0.0119538
270 0.0119347
271 0.0119157
272 0.0118967
273 0.0118777
274 0.0118589
275 0.01184
276 0.0118213
277 0.0118025
278 0.0117839
279 0.0117653
280 0.0117467
281 0.0117282
282 0.0117097
283 0.0116913
284 0.011673
285 0.0116547
286 0.0116364
287 0.0116182
288 0.0116
289 0.0115819
290 0.0115639
291 0.0115459
292 0.0115279
293 0.01151
294 0.0114922
295 0.0114744
296 0.0114566
297 0.0114389
298 0.0114212
299 0.0114036
300 0.011386
301 0.0113685
302 0.011351
303 0.0113336
304 0.0113162
305 0.0112989
306 0.0112816
307 0.0112644
308 0.0112472
309 0.01123
310 0.0112129
311 0.0111959
312 0.0111789
313 0.0111619
314 0.011145
315 0.0111281
316 0.0111113
317 0.0110945
318 0.0110777
319 0.011061
320 0.0110444
321 0.0110278
322 0.0110112
323 0.0109947
324 0.0109782
325 0.0109617
326 0.0109453
327 0.010929
328 0.0109127
329 0.0108964
330 0.0108801
331 0.010864
332 0.0108478
333 0.0108317
334 0.0108156
335 0.0107996
336 0.0107836
337 0.0107677
338 0.0107518
339 0.0107359
340 0.0107201
341 0.0107043
342 0.0106886
343 0.0106729
344 0.0106572
345 0.0106416
346 0.010626
347 0.0106104
348 0.0105949
349 0.0105794
350 0.010564
351 0.0105486
352 0.0105333
353 0.0105179
354 0.0105027
355 0.0104874
356 0.0104722
357 0.0104571
358 0.0104419
359 0.0104268
360 0.0104118
361 0.0103968
362 0.0103818
363 0.0103668
364 0.0103519
365 0.010337
366 0.0103222
367 0.0103074
368 0.0102926
369 0.0102779
370 0.0102632
371 0.0102486
372 0.0102339
373 0.0102193
374 0.0102048
375 0.0101903
376 0.0101758
377 0.0101613
378 0.0101469
379 0.0101325
380 0.0101182
381 0.0101039
382 0.0100896
383 0.0100754
384 0.0100612
385 0.010047
386 0.0100328
387 0.0100187
388 0.0100047
389 0.00999061
390 0.0099766
391 0.00996263
392 0.00994868
393 0.00993477
394 0.00992089
395 0.00990705
396 0.00989323
397 0.00987945
398 0.0098657
399 0.00985199
400 0.0098383
401 0.00982465
402 0.00981103
403 0.00979744
404 0.00978388
405 0.00977035
406 0.00975685
407 0.00974339
408 0.00972995
409 0.00971655
410 0.00970318
411 0.00968984
412 0.00967653
413 0.00966325
414 0.00965
415 0.00963678
416 0.00962359
417 0.00961043
418 0.00959731
419 0.00958421
420 0.00957114
421 0.0095581
422 0.00954509
423 0.00953211
424 0.00951916
425 0.00950624
426 0.00949335
427 0.00948049
428 0.00946766
429 0.00945485
430 0.00944208
431 0.00942933
432 0.00941662
433 0.00940393
434 0.00939127
435 0.00937864
436 0.00936603
437 0.00935346
438 0.00934091
439 0.0093284
440 0.00931591
441 0.00930345
442 0.00929101
443 0.00927861
444 0.00926623
445 0.00925388
446 0.00924156
447 0.00922926
448 0.00921699
449 0.00920475
450 0.00919254
451 0.00918036
452 0.0091682
453 0.00915607
454 0.00914396
455 0.00913188
456 0.00911983
457 0.00910781
458 0.00909581
459 0.00908384
460 0.0090719
461 0.00905998
462 0.00904809
463 0.00903623
464 0.00902439
465 0.00901258
466 0.00900079
467 0.00898903
468 0.00897729
469 0.00896559
470 0.0089539
471 0.00894225
472 0.00893062
473 0.00891901
474 0.00890743
475 0.00889588
476 0.00888435
477 0.00887284
478 0.00886137
479 0.00884991
480 0.00883848
481 0.00882708
482 0.0088157
483 0.00880435
484 0.00879302
485 0.00878172
486 0.00877044
487 0.00875919
488 0.00874796
489 0.00873675
490 0.00872557
491 0.00871442
492 0.00870329
493 0.00869218
494 0.0086811
495 0.00867004
496 0.008659
497 0.00864799
498 0.008637
499 0.00862604
500 0.0086151
501 0.00860419
502 0.0085933
503 0.00858243
504 0.00857159
505 0.00856076
506 0.00854997
507 0.00853919
508 0.00852844
509 0.00851772
510 0.00850701
511 0.00849633
512 0.00848567
513 0.00847504
514 0.00846443
515 0.00845384
516 0.00844328
517 0.00843273
518 0.00842221
519 0.00841172
520 0.00840124
521 0.00839079
522 0.00838036
523 0.00836995
524 0.00835957
525 0.00834921
526 0.00833887
527 0.00832855
528 0.00831825
529 0.00830798
530 0.00829773
531 0.0082875
532 0.00827729
533 0.00826711
534 0.00825695
535 0.0082468
536 0.00823669
537 0.00822659
538 0.00821651
539 0.00820646
540 0.00819642
541 0.00818641
542 0.00817642
543 0.00816645
544 0.00815651
545 0.00814658
546 0.00813667
547 0.00812679
548 0.00811693
549 0.00810709
550 0.00809727
551 0.00808747
552 0.00807769
553 0.00806793
554 0.00805819
555 0.00804848
556 0.00803878
557 0.00802911
558 0.00801945
559 0.00800982
560 0.0080002
561 0.00799061
562 0.00798104
563 0.00797149
564 0.00796196
565 0.00795244
566 0.00794295
567 0.00793348
568 0.00792403
569 0.0079146
570 0.00790519
571 0.0078958
572 0.00788642
573 0.00787707
574 0.00786774
575 0.00785843
576 0.00784914
577 0.00783986
578 0.00783061
579 0.00782138
580 0.00781216
581 0.00780297
582 0.00779379
583 0.00778464
584 0.0077755
585 0.00776638
586 0.00775728
587 0.0077482
588 0.00773914
589 0.0077301
590 0.00772108
591 0.00771208
592 0.00770309
593 0.00769413
594 0.00768518
595 0.00767625
596 0.00766734
597 0.00765845
598 0.00764958
599 0.00764073
600 0.00763189
601 0.00762308
602 0.00761428
603 0.0076055
604 0.00759674
605 0.00758799
606 0.00757927
607 0.00757056
608 0.00756187
609 0.0075532
610 0.00754455
611 0.00753592
612 0.0075273
613 0.0075187
614 0.00751012
615 0.00750156
616 0.00749301
617 0.00748448
618 0.00747597
619 0.00746748
620 0.00745901
621 0.00745055
622 0.00744211
623 0.00743369
624 0.00742528
625 0.0074169
626 0.00740853
627 0.00740017
628 0.00739184
629 0.00738352
630 0.00737522
631 0.00736693
632 0.00735866
633 0.00735041
634 0.00734218
635 0.00733396
636 0.00732576
637 0.00731758
638 0.00730942
639 0.00730127
640 0.00729313
641 0.00728502
642 0.00727692
643 0.00726883
644 0.00726077
645 0.00725272
646 0.00724468
647 0.00723667
648 0.00722867
649 0.00722068
650 0.00721271
651 0.00720476
652 0.00719682
653 0.0071889
654 0.007181
655 0.00717311
656 0.00716524
657 0.00715738
658 0.00714954
659 0.00714172
660 0.00713391
661 0.00712612
662 0.00711834
663 0.00711058
664 0.00710284
665 0.00709511
666 0.00708739
667 0.00707969
668 0.00707201
669 0.00706434
670 0.00705669
671 0.00704905
672 0.00704143
673 0.00703382
674 0.00702623
675 0.00701865
676 0.00701109
677 0.00700355
678 0.00699602
679 0.0069885
680 0.006981
681 0.00697351
682 0.00696604
683 0.00695859
684 0.00695115
685 0.00694372
686 0.00693631
687 0.00692891
688 0.00692153
689 0.00691416
690 0.00690681
691 0.00689947
692 0.00689214
693 0.00688484
694 0.00687754
695 0.00687026
696 0.00686299
697 0.00685574
698 0.0068485
699 0.00684128
700 0.00683407
701 0.00682688
702 0.00681969
703 0.00681253
704 0.00680537
705 0.00679824
706 0.00679111
707 0.006784
708 0.0067769
709 0.00676982
710 0.00676275
711 0.00675569
712 0.00674865
713 0.00674162
714 0.00673461
715 0.00672761
716 0.00672062
717 0.00671365
718 0.00670669
719 0.00669974
720 0.00669281
721 0.00668589
722 0.00667898
723 0.00667209
724 0.00666521
725 0.00665834
726 0.00665149
727 0.00664465
728 0.00663783
729 0.00663101
730 0.00662421
731 0.00661742
732 0.00661065
733 0.00660389
734 0.00659714
735 0.00659041
736 0.00658368
737 0.00657697
738 0.00657028
739 0.00656359
740 0.00655692
741 0.00655026
742 0.00654362
743 0.00653698
744 0.00653036
745 0.00652376
746 0.00651716
747 0.00651058
748 0.00650401
749 0.00649745
750 0.0064909
751 0.00648437
752 0.00647785
753 0.00647134
754 0.00646484
755 0.00645836
756 0.00645189
757 0.00644543
758 0.00643898
759 0.00643255
760 0.00642612
761 0.00641971
762 0.00641331
763 0.00640693
764 0.00640055
765 0.00639419
766 0.00638784
767 0.0063815
768 0.00637517
769 0.00636886
770 0.00636255
771 0.00635626
772 0.00634998
773 0.00634371
774 0.00633745
775 0.00633121
776 0.00632497
777 0.00631875
778 0.00631254
779 0.00630634
780 0.00630015
781 0.00629398
782 0.00628781
783 0.00628166
784 0.00627552
785 0.00626939
786 0.00626327
787 0.00625716
788 0.00625106
789 0.00624498
790 0.0062389
791 0.00623284
792 0.00622678
793 0.00622074
794 0.00621471
795 0.00620869
796 0.00620269
797 0.00619669
798 0.0061907
799 0.00618473
800 0.00617876
801 0.00617281
802 0.00616686
803 0.00616093
804 0.00615501
805 0.0061491
806 0.0061432
807 0.00613731
808 0.00613143
809 0.00612556
810 0.00611971
811 0.00611386
812 0.00610802
813 0.0061022
814 0.00609638
815 0.00609058
816 0.00608478
817 0.006079
818 0.00607323
819 0.00606746
820 0.00606171
821 0.00605597
822 0.00605024
823 0.00604451
824 0.0060388
825 0.0060331
826 0.00602741
827 0.00602173
828 0.00601606
829 0.0060104
830 0.00600474
831 0.0059991
832 0.00599347
833 0.00598785
834 0.00598224
835 0.00597664
836 0.00597105
837 0.00596547
838 0.00595989
839 0.00595433
840 0.00594878
841 0.00594324
842 0.00593771
843 0.00593218
844 0.00592667
845 0.00592117
846 0.00591568
847 0.00591019
848 0.00590472
849 0.00589925
850 0.0058938
851 0.00588835
852 0.00588292
853 0.00587749
854 0.00587207
855 0.00586666
856 0.00586127
857 0.00585588
858 0.0058505
859 0.00584513
860 0.00583977
861 0.00583442
862 0.00582907
863 0.00582374
864 0.00581842
865 0.0058131
866 0.0058078
867 0.0058025
868 0.00579721
869 0.00579194
870 0.00578667
871 0.00578141
872 0.00577616
873 0.00577091
874 0.00576568
875 0.00576046
876 0.00575524
877 0.00575004
878 0.00574484
879 0.00573965
880 0.00573447
881 0.0057293
882 0.00572414
883 0.00571899
884 0.00571384
885 0.00570871
886 0.00570358
887 0.00569846
888 0.00569336
889 0.00568825
890 0.00568316
891 0.00567808
892 0.00567301
893 0.00566794
894 0.00566288
895 0.00565783
896 0.00565279
897 0.00564776
898 0.00564274
899 0.00563772
900 0.00563272
901 0.00562772
902 0.00562273
903 0.00561775
904 0.00561277
905 0.00560781
906 0.00560285
907 0.0055979
908 0.00559297
909 0.00558803
910 0.00558311
911 0.0055782
912 0.00557329
913 0.00556839
914 0.0055635
915 0.00555862
916 0.00555374
917 0.00554888
918 0.00554402
919 0.00553917
920 0.00553433
921 0.00552949
922 0.00552467
923 0.00551985
924 0.00551504
925 0.00551024
926 0.00550544
927 0.00550066
928 0.00549588
929 0.00549111
930 0.00548634
931 0.00548159
932 0.00547684
933 0.0054721
934 0.00546737
935 0.00546265
936 0.00545793
937 0.00545322
938 0.00544852
939 0.00544383
940 0.00543914
941 0.00543446
942 0.00542979
943 0.00542513
944 0.00542048
945 0.00541583
946 0.00541119
947 0.00540656
948 0.00540193
949 0.00539732
950 0.00539271
951 0.0053881
952 0.00538351
953 0.00537892
954 0.00537434
955 0.00536977
956 0.0053652
957 0.00536064
958 0.00535609
959 0.00535155
960 0.00534701
961 0.00534248
962 0.00533796
963 0.00533345
964 0.00532894
965 0.00532444
966 0.00531995
967 0.00531546
968 0.00531099
969 0.00530651
970 0.00530205
971 0.00529759
972 0.00529314
973 0.0052887
974 0.00528426
975 0.00527984
976 0.00527541
977 0.005271
978 0.00526659
979 0.00526219
980 0.0052578
981 0.00525341
982 0.00524903
983 0.00524466
984 0.00524029
985 0.00523593
986 0.00523158
987 0.00522724
988 0.0052229
989 0.00521857
990 0.00521424
991 0.00520992
992 0.00520561
993 0.00520131
994 0.00519701
995 0.00519272
996 0.00518843
997 0.00518416
998 0.00517988
999 0.00517562
1000 0.00517136
1001 0.00516711
1002 0.00516287
1003 0.00515863
1004 0.0051544
1005 0.00515017
1006 0.00514595
1007 0.00514174
1008 0.00513754
1009 0.00513334
1010 0.00512915
1011 0.00512496
1012 0.00512078
1013 0.00511661
1014 0.00511244
1015 0.00510828
1016 0.00510413
1017 0.00509998
1018 0.00509584
1019 0.00509171
1020 0.00508758
1021 0.00508346
1022 0.00507934
1023 0.00507523
1024 0.00507113
1025 0.00506703
1026 0.00506294
1027 0.00505886
1028 0.00505478
1029 0.00505071
1030 0.00504665
1031 0.00504259
1032 0.00503853
1033 0.00503449
1034 0.00503045
1035 0.00502641
1036 0.00502238
1037 0.00501836
1038 0.00501435
1039 0.00501034
1040 0.00500633
1041 0.00500233
1042 0.00499834
1043 0.00499436
1044 0.00499038
1045 0.0049864
1046 0.00498244
1047 0.00497847
1048 0.00497452
1049 0.00497057
1050 0.00496662
1051 0.00496269
1052 0.00495875
1053 0.00495483
1054 0.00495091
1055 0.00494699
1056 0.00494308
1057 0.00493918
1058 0.00493528
1059 0.00493139
1060 0.00492751
1061 0.00492363
1062 0.00491975
1063 0.00491589
1064 0.00491202
1065 0.00490817
1066 0.00490432
1067 0.00490047
1068 0.00489663
1069 0.0048928
1070 0.00488897
1071 0.00488515
1072 0.00488133
1073 0.00487752
1074 0.00487372
1075 0.00486992
1076 0.00486612
1077 0.00486233
1078 0.00485855
1079 0.00485477
1080 0.004851
1081 0.00484724
1082 0.00484347
1083 0.00483972
1084 0.00483597
1085 0.00483223
1086 0.00482849
1087 0.00482475
1088 0.00482103
1089 0.0048173
1090 0.00481359
1091 0.00480988
1092 0.00480617
1093 0.00480247
1094 0.00479877
1095 0.00479508
1096 0.0047914
1097 0.00478772
1098 0.00478405
1099 0.00478038
1100 0.00477671
1101 0.00477306
1102 0.0047694
1103 0.00476576
1104 0.00476211
1105 0.00475848
1106 0.00475485
1107 0.00475122
1108 0.0047476
1109 0.00474398
1110 0.00474037
1111 0.00473677
1112 0.00473317
1113 0.00472957
1114 0.00472598
1115 0.0047224
1116 0.00471882
1117 0.00471524
1118 0.00471167
1119 0.00470811
1120 0.00470455
1121 0.004701
1122 0.00469745
1123 0.0046939
1124 0.00469036
1125 0.00468683
1126 0.0046833
1127 0.00467978
1128 0.00467626
1129 0.00467275
1130 0.00466924
1131 0.00466573
1132 0.00466223
1133 0.00465874
1134 0.00465525
1135 0.00465177
1136 0.00464829
1137 0.00464481
1138 0.00464134
1139 0.00463788
1140 0.00463442
1141 0.00463097
1142 0.00462752
1143 0.00462407
1144 0.00462063
1145 0.0046172
1146 0.00461377
1147 0.00461034
1148 0.00460692
1149 0.0046035
1150 0.00460009
1151 0.00459669
1152 0.00459328
1153 0.00458989
1154 0.0045865
1155 0.00458311
1156 0.00457973
1157 0.00457635
1158 0.00457297
1159 0.00456961
1160 0.00456624
1161 0.00456288
1162 0.00455953
1163 0.00455618
1164 0.00455283
1165 0.00454949
1166 0.00454616
1167 0.00454282
1168 0.0045395
1169 0.00453618
1170 0.00453286
1171 0.00452955
1172 0.00452624
1173 0.00452293
1174 0.00451963
1175 0.00451634
1176 0.00451305
1177 0.00450976
1178 0.00450648
1179 0.0045032
1180 0.00449993
1181 0.00449666
1182 0.0044934
1183 0.00449014
1184 0.00448689
1185 0.00448364
1186 0.00448039
1187 0.00447715
1188 0.00447392
1189 0.00447068
1190 0.00446746
1191 0.00446423
1192 0.00446101
1193 0.0044578
1194 0.00445459
1195 0.00445138
1196 0.00444818
1197 0.00444498
1198 0.00444179
1199 0.0044386
1200 0.00443542
1201 0.00443224
1202 0.00442906
1203 0.00442589
1204 0.00442272
1205 0.00441956
1206 0.0044164
1207 0.00441325
1208 0.0044101
1209 0.00440695
1210 0.00440381
1211 0.00440067
1212 0.00439754
1213 0.00439441
1214 0.00439129
1215 0.00438817
1216 0.00438505
1217 0.00438194
1218 0.00437883
1219 0.00437573
1220 0.00437263
1221 0.00436953
1222 0.00436644
1223 0.00436335
1224 0.00436027
1225 0.00435719
1226 0.00435411
1227 0.00435104
1228 0.00434798
1229 0.00434491
1230 0.00434185
1231 0.0043388
1232 0.00433575
1233 0.0043327
1234 0.00432966
1235 0.00432662
1236 0.00432359
1237 0.00432056
1238 0.00431753
1239 0.00431451
1240 0.00431149
1241 0.00430847
1242 0.00430546
1243 0.00430246
1244 0.00429945
1245 0.00429645
1246 0.00429346
1247 0.00429047
1248 0.00428748
1249 0.0042845
1250 0.00428152
1251 0.00427854
1252 0.00427557
1253 0.00427261
1254 0.00426964
1255 0.00426668
1256 0.00426373
1257 0.00426077
1258 0.00425783
1259 0.00425488
1260 0.00425194
1261 0.004249
1262 0.00424607
1263 0.00424314
1264 0.00424022
1265 0.00423729
1266 0.00423438
1267 0.00423146
1268 0.00422855
1269 0.00422564
1270 0.00422274
1271 0.00421984
1272 0.00421695
1273 0.00421406
1274 0.00421117
1275 0.00420828
1276 0.0042054
1277 0.00420253
1278 0.00419965
1279 0.00419678
1280 0.00419392
1281 0.00419106
1282 0.0041882
1283 0.00418534
1284 0.00418249
1285 0.00417965
1286 0.0041768
1287 0.00417396
1288 0.00417112
1289 0.00416829
1290 0.00416546
1291 0.00416264
1292 0.00415981
1293 0.004157
1294 0.00415418
1295 0.00415137
1296 0.00414856
1297 0.00414576
1298 0.00414296
1299 0.00414016
1300 0.00413737
1301 0.00413458
1302 0.00413179
1303 0.00412901
1304 0.00412623
1305 0.00412345
1306 0.00412068
1307 0.00411791
1308 0.00411514
1309 0.00411238
1310 0.00410962
1311 0.00410687
1312 0.00410412
1313 0.00410137
1314 0.00409862
1315 0.00409588
1316 0.00409314
1317 0.00409041
1318 0.00408768
1319 0.00408495
1320 0.00408223
1321 0.00407951
1322 0.00407679
1323 0.00407408
1324 0.00407136
1325 0.00406866
1326 0.00406595
1327 0.00406325
1328 0.00406056
1329 0.00405786
1330 0.00405517
1331 0.00405248
1332 0.0040498
1333 0.00404712
1334 0.00404444
1335 0.00404177
1336 0.0040391
1337 0.00403643
1338 0.00403377
1339 0.00403111
1340 0.00402845
1341 0.00402579
1342 0.00402314
1343 0.0040205
1344 0.00401785
1345 0.00401521
1346 0.00401257
1347 0.00400994
1348 0.00400731
1349 0.00400468
1350 0.00400205
1351 0.00399943
1352 0.00399681
1353 0.0039942
1354 0.00399159
1355 0.00398898
1356 0.00398637
1357 0.00398377
1358 0.00398117
1359 0.00397857
1360 0.00397598
1361 0.00397339
1362 0.0039708
1363 0.00396822
1364 0.00396564
1365 0.00396306
1366 0.00396049
1367 0.00395791
1368 0.00395535
1369 0.00395278
1370 0.00395022
1371 0.00394766
1372 0.00394511
1373 0.00394255
1374 0.00394
1375 0.00393746
1376 0.00393491
1377 0.00393237
1378 0.00392984
1379 0.0039273
1380 0.00392477
1381 0.00392224
1382 0.00391972
1383 0.00391719
1384 0.00391468
1385 0.00391216
1386 0.00390965
1387 0.00390714
1388 0.00390463
1389 0.00390213
1390 0.00389962
1391 0.00389713
1392 0.00389463
1393 0.00389214
1394 0.00388965
1395 0.00388716
1396 0.00388468
1397 0.0038822
1398 0.00387972
1399 0.00387725
1400 0.00387478
1401 0.00387231
1402 0.00386984
1403 0.00386738
1404 0.00386492
1405 0.00386246
1406 0.00386001
1407 0.00385756
1408 0.00385511
1409 0.00385266
1410 0.00385022
1411 0.00384778
1412 0.00384535
1413 0.00384291
1414 0.00384048
1415 0.00383805
1416 0.00383563
1417 0.0038332
1418 0.00383078
1419 0.00382837
1420 0.00382595
1421 0.00382354
1422 0.00382113
1423 0.00381873
1424 0.00381633
1425 0.00381393
1426 0.00381153
1427 0.00380913
1428 0.00380674
1429 0.00380435
1430 0.00380197
1431 0.00379959
1432 0.00379721
1433 0.00379483
1434 0.00379245
1435 0.00379008
1436 0.00378771
1437 0.00378534
1438 0.00378298
1439 0.00378062
1440 0.00377826
1441 0.00377591
1442 0.00377355
1443 0.0037712
1444 0.00376885
1445 0.00376651
1446 0.00376417
1447 0.00376183
1448 0.00375949
1449 0.00375716
1450 0.00375483
1451 0.0037525
1452 0.00375017
1453 0.00374785
1454 0.00374553
1455 0.00374321
1456 0.00374089
1457 0.00373858
1458 0.00373627
1459 0.00373396
1460 0.00373166
1461 0.00372935
1462 0.00372706
1463 0.00372476
1464 0.00372246
1465 0.00372017
1466 0.00371788
1467 0.0037156
1468 0.00371331
1469 0.00371103
1470 0.00370875
1471 0.00370648
1472 0.0037042
1473 0.00370193
1474 0.00369966
1475 0.0036974
1476 0.00369513
1477 0.00369287
1478 0.00369061
1479 0.00368836
1480 0.0036861
1481 0.00368385
1482 0.00368161
1483 0.00367936
1484 0.00367712
1485 0.00367488
1486 0.00367264
1487 0.0036704
1488 0.00366817
1489 0.00366594
1490 0.00366371
1491 0.00366149
1492 0.00365926
1493 0.00365704
1494 0.00365482
1495 0.00365261
1496 0.00365039
1497 0.00364818
1498 0.00364598
1499 0.00364377
1500 0.00364157
1501 0.00363937
1502 0.00363717
1503 0.00363497
1504 0.00363278
1505 0.00363059
1506 0.0036284
1507 0.00362621
1508 0.00362403
1509 0.00362185
1510 0.00361967
1511 0.00361749
1512 0.00361532
1513 0.00361314
1514 0.00361098
1515 0.00360881
1516 0.00360664
1517 0.00360448
1518 0.00360232
1519 0.00360016
1520 0.00359801
1521 0.00359586
1522 0.00359371
1523 0.00359156
1524 0.00358941
1525 0.00358727
1526 0.00358513
1527 0.00358299
1528 0.00358085
1529 0.00357872
1530 0.00357659
1531 0.00357446
1532 0.00357233
1533 0.00357021
1534 0.00356808
1535 0.00356596
1536 0.00356384
1537 0.00356173
1538 0.00355962
1539 0.00355751
1540 0.0035554
1541 0.00355329
1542 0.00355119
1543 0.00354908
1544 0.00354698
1545 0.00354489
1546 0.00354279
1547 0.0035407
1548 0.00353861
1549 0.00353652
1550 0.00353444
1551 0.00353235
1552 0.00353027
1553 0.00352819
1554 0.00352611
1555 0.00352404
1556 0.00352197
1557 0.0035199
1558 0.00351783
1559 0.00351576
1560 0.0035137
1561 0.00351164
1562 0.00350958
1563 0.00350752
1564 0.00350547
1565 0.00350341
1566 0.00350136
1567 0.00349932
1568 0.00349727
1569 0.00349523
1570 0.00349318
1571 0.00349114
1572 0.00348911
1573 0.00348707
1574 0.00348504
1575 0.00348301
1576 0.00348098
1577 0.00347895
1578 0.00347693
1579 0.00347491
1580 0.00347289
1581 0.00347087
1582 0.00346885
1583 0.00346684
1584 0.00346483
1585 0.00346282
1586 0.00346081
1587 0.0034588
1588 0.0034568
1589 0.0034548
1590 0.0034528
1591 0.0034508
1592 0.00344881
1593 0.00344682
1594 0.00344483
1595 0.00344284
1596 0.00344085
1597 0.00343887
1598 0.00343688
1599 0.0034349
1600 0.00343293
1601 0.00343095
1602 0.00342898
1603 0.003427
1604 0.00342503
1605 0.00342307
1606 0.0034211
1607 0.00341914
1608 0.00341718
1609 0.00341522
1610 0.00341326
1611 0.0034113
1612 0.00340935
1613 0.0034074
1614 0.00340545
1615 0.0034035
1616 0.00340156
1617 0.00339961
1618 0.00339767
1619 0.00339573
1620 0.00339379
1621 0.00339186
1622 0.00338992
1623 0.00338799
1624 0.00338606
1625 0.00338414
1626 0.00338221
1627 0.00338029
1628 0.00337837
1629 0.00337645
1630 0.00337453
1631 0.00337261
1632 0.0033707
1633 0.00336879
1634 0.00336688
1635 0.00336497
1636 0.00336306
1637 0.00336116
1638 0.00335926
1639 0.00335736
1640 0.00335546
1641 0.00335356
1642 0.00335167
1643 0.00334978
1644 0.00334789
1645 0.003346
1646 0.00334411
1647 0.00334223
1648 0.00334034
1649 0.00333846
1650 0.00333658
1651 0.00333471
1652 0.00333283
1653 0.00333096
1654 0.00332909
1655 0.00332722
1656 0.00332535
1657 0.00332349
1658 0.00332162
1659 0.00331976
1660 0.0033179
1661 0.00331604
1662 0.00331419
1663 0.00331233
1664 0.00331048
1665 0.00330863
1666 0.00330678
1667 0.00330493
1668 0.00330309
1669 0.00330124
1670 0.0032994
1671 0.00329756
1672 0.00329573
1673 0.00329389
1674 0.00329206
1675 0.00329022
1676 0.00328839
1677 0.00328656
1678 0.00328474
1679 0.00328291
1680 0.00328109
1681 0.00327927
1682 0.00327745
1683 0.00327563
1684 0.00327381
1685 0.003272
1686 0.00327019
1687 0.00326838
1688 0.00326657
1689 0.00326476
1690 0.00326296
1691 0.00326115
1692 0.00325935
1693 0.00325755
1694 0.00325575
1695 0.00325396
1696 0.00325216
1697 0.00325037
1698 0.00324858
1699 0.00324679
1700 0.003245
1701 0.00324322
1702 0.00324143
1703 0.00323965
1704 0.00323787
1705 0.00323609
1706 0.00323432
1707 0.00323254
1708 0.00323077
1709 0.00322899
1710 0.00322722
1711 0.00322546
1712 0.00322369
1713 0.00322193
1714 0.00322016
1715 0.0032184
1716 0.00321664
1717 0.00321488
1718 0.00321313
1719 0.00321137
1720 0.00320962
1721 0.00320787
1722 0.00320612
1723 0.00320437
1724 0.00320262
1725 0.00320088
1726 0.00319914
1727 0.0031974
1728 0.00319566
1729 0.00319392
1730 0.00319218
1731 0.00319045
1732 0.00318872
1733 0.00318699
1734 0.00318526
1735 0.00318353
1736 0.0031818
1737 0.00318008
1738 0.00317836
1739 0.00317663
1740 0.00317492
1741 0.0031732
1742 0.00317148
1743 0.00316977
1744 0.00316805
1745 0.00316634
1746 0.00316463
1747 0.00316293
1748 0.00316122
1749 0.00315952
1750 0.00315781
1751 0.00315611
1752 0.00315441
1753 0.00315271
1754 0.00315102
1755 0.00314932
1756 0.00314763
1757 0.00314594
1758 0.00314425
1759 0.00314256
1760 0.00314087
1761 0.00313919
1762 0.0031375
1763 0.00313582
1764 0.00313414
1765 0.00313246
1766 0.00313078
1767 0.00312911
1768 0.00312743
1769 0.00312576
1770 0.00312409
1771 0.00312242
1772 0.00312075
1773 0.00311909
1774 0.00311742
1775 0.00311576
1776 0.0031141
1777 0.00311244
1778 0.00311078
1779 0.00310912
1780 0.00310747
1781 0.00310581
1782 0.00310416
1783 0.00310251
1784 0.00310086
1785 0.00309921
1786 0.00309757
1787 0.00309592
1788 0.00309428
1789 0.00309264
1790 0.003091
1791 0.00308936
1792 0.00308772
1793 0.00308608
1794 0.00308445
1795 0.00308282
1796 0.00308119
1797 0.00307956
1798 0.00307793
1799 0.0030763
1800 0.00307468
1801 0.00307306
1802 0.00307143
1803 0.00306981
1804 0.00306819
1805 0.00306658
1806 0.00306496
1807 0.00306335
1808 0.00306173
1809 0.00306012
1810 0.00305851
1811 0.0030569
1812 0.0030553
1813 0.00305369
1814 0.00305209
1815 0.00305048
1816 0.00304888
1817 0.00304728
1818 0.00304569
1819 0.00304409
1820 0.00304249
1821 0.0030409
1822 0.00303931
1823 0.00303772
1824 0.00303613
1825 0.00303454
1826 0.00303295
1827 0.00303137
1828 0.00302978
1829 0.0030282
1830 0.00302662
1831 0.00302504
1832 0.00302346
1833 0.00302189
1834 0.00302031
1835 0.00301874
1836 0.00301716
1837 0.00301559
1838 0.00301402
1839 0.00301246
1840 0.00301089
1841 0.00300932
1842 0.00300776
1843 0.0030062
1844 0.00300464
1845 0.00300308
1846 0.00300152
1847 0.00299996
1848 0.00299841
1849 0.00299685
1850 0.0029953
1851 0.00299375
1852 0.0029922
1853 0.00299065
1854 0.0029891
1855 0.00298756
1856 0.00298601
1857 0.00298447
1858 0.00298293
1859 0.00298139
1860 0.00297985
1861 0.00297831
1862 0.00297678
1863 0.00297524
1864 0.00297371
1865 0.00297218
1866 0.00297065
1867 0.00296912
1868 0.00296759
1869 0.00296606
1870 0.00296454
1871 0.00296302
1872 0.00296149
1873 0.00295997
1874 0.00295845
1875 0.00295693
1876 0.00295542
1877 0.0029539
1878 0.00295239
1879 0.00295087
1880 0.00294936
1881 0.00294785
1882 0.00294634
1883 0.00294483
1884 0.00294333
1885 0.00294182
1886 0.00294032
1887 0.00293882
1888 0.00293732
1889 0.00293582
1890 0.00293432
1891 0.00293282
1892 0.00293132
1893 0.00292983
1894 0.00292834
1895 0.00292684
1896 0.00292535
1897 0.00292386
1898 0.00292238
1899 0.00292089
1900 0.0029194
1901 0.00291792
1902 0.00291644
1903 0.00291495
1904 0.00291347
1905 0.002912
1906 0.00291052
1907 0.00290904
1908 0.00290757
1909 0.00290609
1910 0.00290462
1911 0.00290315
1912 0.00290168
1913 0.00290021
1914 0.00289874
1915 0.00289728
1916 0.00289581
1917 0.00289435
1918 0.00289288
1919 0.00289142
1920 0.00288996
1921 0.0028885
1922 0.00288705
1923 0.00288559
1924 0.00288413
1925 0.00288268
1926 0.00288123
1927 0.00287978
1928 0.00287833
1929 0.00287688
1930 0.00287543
1931 0.00287398
1932 0.00287254
1933 0.0028711
1934 0.00286965
1935 0.00286821
1936 0.00286677
1937 0.00286533
1938 0.00286389
1939 0.00286246
1940 0.00286102
1941 0.00285959
1942 0.00285816
1943 0.00285672
1944 0.00285529
1945 0.00285386
1946 0.00285244
1947 0.00285101
1948 0.00284958
1949 0.00284816
1950 0.00284674
1951 0.00284531
1952 0.00284389
1953 0.00284247
1954 0.00284106
1955 0.00283964
1956 0.00283822
1957 0.00283681
1958 0.00283539
1959 0.00283398
1960 0.00283257
1961 0.00283116
1962 0.00282975
1963 0.00282834
1964 0.00282694
1965 0.00282553
1966 0.00282413
1967 0.00282272
1968 0.00282132
1969 0.00281992
1970 0.00281852
1971 0.00281712
1972 0.00281573
1973 0.00281433
1974 0.00281294
1975 0.00281154
1976 0.00281015
1977 0.00280876
1978 0.00280737
1979 0.00280598
1980 0.00280459
1981 0.0028032
1982 0.00280182
1983 0.00280043
1984 0.00279905
1985 0.00279767
1986 0.00279629
1987 0.00279491
1988 0.00279353
1989 0.00279215
1990 0.00279077
1991 0.0027894
1992 0.00278803
1993 0.00278665
1994 0.00278528
1995 0.00278391
1996 0.00278254
1997 0.00278117
1998 0.0027798
1999 0.00277844
2000 0.00277707


==> DTTFigure/0225New/vortexDipole/vortexDipole/totalEnstrophyDTT.txt <==
1 4.709
2 4.70124
3 4.68812
4 4.67399
5 4.65959
6 4.64511
7 4.6306
8 4.61609
9 4.60158
10 4.58709
11 4.57261
12 4.55814
13 4.54369
14 4.52926
15 4.51485
16 4.50045
17 4.48607
18 4.47171
19 4.45736
20 4.44303
21 4.42872
22 4.41442
23 4.40014
24 4.38587
25 4.37161
26 4.35737
27 4.34314
28 4.32892
29 4.31471
30 4.30052
31 4.28634
32 4.27217
33 4.258
34 4.24385
35 4.22971
36 4.21558
37 4.20145
38 4.18733
39 4.17323
40 4.15913
41 4.14503
42 4.13095
43 4.11687
44 4.1028
45 4.08874
46 4.07468
47 4.06063
48 4.04659
49 4.03255
50 4.01852
51 4.0045
52 3.99048
53 3.97647
54 3.96247
55 3.94847
56 3.93448
57 3.9205
58 3.90652
59 3.89255
60 3.87859
61 3.86464
62 3.85069
63 3.83675
64 3.82282
65 3.8089
66 3.79499
67 3.78109
68 3.7672
69 3.75332
70 3.73945
71 3.72559
72 3.71174
73 3.69791
74 3.68408
75 3.67027
76 3.65648
77 3.64269
78 3.62893
79 3.61517
80 3.60144
81 3.58772
82 3.57401
83 3.56033
84 3.54666
85 3.53301
86 3.51938
87 3.50577
88 3.49218
89 3.47862
90 3.46507
91 3.45155
92 3.43805
93 3.42458
94 3.41113
95 3.3977
96 3.3843
97 3.37093
98 3.35759
99 3.34427
100 3.33099
101 3.31773
102 3.3045
103 3.29131
104 3.27814
105 3.26501
106 3.25191
107 3.23885
108 3.22582
109 3.21282
110 3.19987
111 3.18694
112 3.17406
113 3.16121
114 3.1484
115 3.13563
116 3.1229
117 3.11021
118 3.09756
119 3.08496
120 3.07239
121 3.05987
122 3.04739
123 3.03496
124 3.02256
125 3.01022
126 2.99792
127 2.98567
128 2.97346
129 2.9613
130 2.94919
131 2.93712
132 2.92511
133 2.91314
134 2.90122
135 2.88936
136 2.87754
137 2.86577
138 2.85406
139 2.8424
140 2.83079
141 2.81923
142 2.80772
143 2.79627
144 2.78487
145 2.77352
146 2.76223
147 2.75099
148 2.7398
149 2.72867
150 2.7176
151 2.70658
152 2.69562
153 2.68471
154 2.67385
155 2.66306
156 2.65232
157 2.64163
158 2.631
159 2.62043
160 2.60991
161 2.59946
162 2.58905
163 2.57871
164 2.56842
165 2.55819
166 2.54801
167 2.5379
168 2.52784
169 2.51783
170 2.50789
171 2.498
172 2.48817
173 2.47839
174 2.46867
175 2.45901
176 2.44941
177 2.43986
178 2.43037
179 2.42094
180 2.41156
181 2.40224
182 2.39298
183 2.38377
184 2.37462
185 2.36552
186 2.35648
187 2.3475
188 2.33857
189 2.32969
190 2.32088
191 2.31211
192 2.3034
193 2.29475
194 2.28615
195 2.2776
196 2.26911
197 2.26068
198 2.25229
199 2.24396
200 2.23568
201 2.22746
202 2.21929
203 2.21117
204 2.2031
205 2.19509
206 2.18712
207 2.17921
208 2.17135
209 2.16354
210 2.15578
211 2.14807
212 2.14041
213 2.1328
214 2.12525
215 2.11774
216 2.11027
217 2.10286
218 2.0955
219 2.08818
220 2.08091
221 2.07369
222 2.06652
223 2.0594
224 2.05232
225 2.04528
226 2.0383
227 2.03136
228 2.02446
229 2.01761
230 2.0108
231 2.00404
232 1.99733
233 1.99066
234 1.98403
235 1.97744
236 1.9709
237 1.9644
238 1.95794
239 1.95153
240 1.94516
241 1.93883
242 1.93254
243 1.92629
244 1.92008
245 1.91392
246 1.90779
247 1.9017
248 1.89566
249 1.88965
250 1.88368
251 1.87775
252 1.87186
253 1.866
254 1.86019
255 1.85441
256 1.84867
257 1.84297
258 1.8373
259 1.83167
260 1.82607
261 1.82052
262 1.81499
263 1.80951
264 1.80405
265 1.79864
266 1.79325
267 1.7879
268 1.78259
269 1.77731
270 1.77206
271 1.76685
272 1.76167
273 1.75652
274 1.7514
275 1.74632
276 1.74127
277 1.73625
278 1.73126
279 1.7263
280 1.72137
281 1.71648
282 1.71161
283 1.70678
284 1.70197
285 1.6972
286 1.69245
287 1.68774
288 1.68305
289 1.67839
290 1.67376
291 1.66916
292 1.66458
293 1.66004
294 1.65552
295 1.65103
296 1.64656
297 1.64213
298 1.63772
299 1.63333
300 1.62898
301 1.62465
302 1.62034
303 1.61606
304 1.61181
305 1.60758
306 1.60337
307 1.5992
308 1.59504
309 1.59091
310 1.58681
311 1.58272
312 1.57867
313 1.57463
314 1.57062
315 1.56663
316 1.56267
317 1.55873
318 1.55481
319 1.55091
320 1.54704
321 1.54318
322 1.53935
323 1.53554
324 1.53176
325 1.52799
326 1.52425
327 1.52052
328 1.51682
329 1.51314
330 1.50948
331 1.50583
332 1.50221
333 1.49861
334 1.49503
335 1.49147
336 1.48792
337 1.4844
338 1.4809
339 1.47741
340 1.47394
341 1.47049
342 1.46706
343 1.46365
344 1.46026
345 1.45688
346 1.45352
347 1.45018
348 1.44686
349 1.44355
350 1.44026
351 1.43699
352 1.43374
353 1.4305
354 1.42728
355 1.42407
356 1.42088
357 1.41771
358 1.41455
359 1.41141
360 1.40828
361 1.40517
362 1.40208
363 1.399
364 1.39593
365 1.39288
366 1.38985
367 1.38683
368 1.38382
369 1.38083
370 1.37785
371 1.37489
372 1.37194
373 1.36901
374 1.36608
375 1.36318
376 1.36028
377 1.3574
378 1.35453
379 1.35168
380 1.34883
381 1.346
382 1.34319
383 1.34038
384 1.33759
385 1.33481
386 1.33204
387 1.32929
388 1.32655
389 1.32381
390 1.32109
391 1.31839
392 1.31569
393 1.313
394 1.31033
395 1.30767
396 1.30502
397 1.30238
398 1.29975
399 1.29713
400 1.29452
401 1.29192
402 1.28933
403 1.28675
404 1.28419
405 1.28163
406 1.27908
407 1.27655
408 1.27402
409 1.2715
410 1.26899
411 1.26649
412 1.264
413 1.26152
414 1.25905
415 1.25659
416 1.25414
417 1.2517
418 1.24926
419 1.24683
420 1.24442
421 1.24201
422 1.23961
423 1.23722
424 1.23483
425 1.23246
426 1.23009
427 1.22773
428 1.22538
429 1.22303
430 1.2207
431 1.21837
432 1.21605
433 1.21374
434 1.21143
435 1.20913
436 1.20684
437 1.20456
438 1.20228
439 1.20001
440 1.19775
441 1.19549
442 1.19325
443 1.191
444 1.18877
445 1.18654
446 1.18432
447 1.1821
448 1.17989
449 1.17769
450 1.1755
451 1.17331
452 1.17112
453 1.16895
454 1.16677
455 1.16461
456 1.16245
457 1.16029
458 1.15815
459 1.15601
460 1.15387
461 1.15174
462 1.14961
463 1.14749
464 1.14538
465 1.14327
466 1.14117
467 1.13907
468 1.13698
469 1.13489
470 1.13281
471 1.13073
472 1.12866
473 1.12659
474 1.12453
475 1.12247
476 1.12042
477 1.11837
478 1.11633
479 1.11429
480 1.11225
481 1.11022
482 1.1082
483 1.10618
484 1.10416
485 1.10215
486 1.10015
487 1.09814
488 1.09615
489 1.09415
490 1.09216
491 1.09018
492 1.0882
493 1.08622
494 1.08425
495 1.08228
496 1.08032
497 1.07836
498 1.0764
499 1.07445
500 1.0725
501 1.07055
502 1.06861
503 1.06667
504 1.06474
505 1.06281
506 1.06089
507 1.05896
508 1.05705
509 1.05513
510 1.05322
511 1.05131
512 1.04941
513 1.04751
514 1.04561
515 1.04372
516 1.04183
517 1.03994
518 1.03806
519 1.03618
520 1.0343
521 1.03243
522 1.03056
523 1.02869
524 1.02683
525 1.02497
526 1.02311
527 1.02126
528 1.01941
529 1.01756
530 1.01571
531 1.01387
532 1.01204
533 1.0102
534 1.00837
535 1.00654
536 1.00472
537 1.00289
538 1.00107
539 0.999258
540 0.997444
541 0.995634
542 0.993827
543 0.992022
544 0.990221
545 0.988423
546 0.986627
547 0.984834
548 0.983045
549 0.981258
550 0.979474
551 0.977693
552 0.975915
553 0.974139
554 0.972367
555 0.970597
556 0.96883
557 0.967066
558 0.965305
559 0.963547
560 0.961791
561 0.960038
562 0.958288
563 0.956541
564 0.954796
565 0.953054
566 0.951315
567 0.949579
568 0.947845
569 0.946115
570 0.944386
571 0.942661
572 0.940938
573 0.939218
574 0.937501
575 0.935786
576 0.934075
577 0.932365
578 0.930659
579 0.928955
580 0.927254
581 0.925555
582 0.923859
583 0.922166
584 0.920476
585 0.918788
586 0.917103
587 0.91542
588 0.91374
589 0.912063
590 0.910388
591 0.908716
592 0.907047
593 0.905381
594 0.903717
595 0.902055
596 0.900396
597 0.89874
598 0.897087
599 0.895436
600 0.893788
601 0.892142
602 0.890499
603 0.888859
604 0.887221
605 0.885586
606 0.883954
607 0.882324
608 0.880697
609 0.879073
610 0.877451
611 0.875832
612 0.874215
613 0.872601
614 0.87099
615 0.869381
616 0.867775
617 0.866171
618 0.864571
619 0.862972
620 0.861377
621 0.859784
622 0.858194
623 0.856606
624 0.855021
625 0.853439
626 0.851859
627 0.850282
628 0.848707
629 0.847135
630 0.845566
631 0.844
632 0.842436
633 0.840875
634 0.839316
635 0.83776
636 0.836207
637 0.834656
638 0.833108
639 0.831563
640 0.83002
641 0.82848
642 0.826943
643 0.825408
644 0.823876
645 0.822347
646 0.82082
647 0.819296
648 0.817774
649 0.816256
650 0.814739
651 0.813226
652 0.811715
653 0.810207
654 0.808702
655 0.807199
656 0.805699
657 0.804202
658 0.802707
659 0.801215
660 0.799725
661 0.798239
662 0.796755
663 0.795273
664 0.793795
665 0.792319
666 0.790846
667 0.789375
668 0.787907
669 0.786442
670 0.784979
671 0.783519
672 0.782062
673 0.780608
674 0.779156
675 0.777707
676 0.776261
677 0.774817
678 0.773376
679 0.771937
680 0.770502
681 0.769069
682 0.767639
683 0.766211
684 0.764786
685 0.763364
686 0.761945
687 0.760528
688 0.759114
689 0.757702
690 0.756294
691 0.754888
692 0.753485
693 0.752084
694 0.750686
695 0.749291
696 0.747898
697 0.746509
698 0.745122
699 0.743737
700 0.742356
701 0.740977
702 0.7396
703 0.738227
704 0.736856
705 0.735488
706 0.734122
707 0.732759
708 0.731399
709 0.730042
710 0.728687
711 0.727335
712 0.725986
713 0.724639
714 0.723295
715 0.721954
716 0.720615
717 0.71928
718 0.717946
719 0.716616
720 0.715288
721 0.713963
722 0.712641
723 0.711321
724 0.710004
725 0.708689
726 0.707378
727 0.706069
728 0.704762
729 0.703459
730 0.702158
731 0.700859
732 0.699564
733 0.698271
734 0.69698
735 0.695693
736 0.694408
737 0.693125
738 0.691846
739 0.690569
740 0.689294
741 0.688023
742 0.686754
743 0.685487
744 0.684224
745 0.682962
746 0.681704
747 0.680448
748 0.679195
749 0.677945
750 0.676697
751 0.675452
752 0.674209
753 0.672969
754 0.671732
755 0.670497
756 0.669265
757 0.668036
758 0.666809
759 0.665584
760 0.664363
761 0.663144
762 0.661928
763 0.660714
764 0.659503
765 0.658294
766 0.657088
767 0.655885
768 0.654684
769 0.653486
770 0.65229
771 0.651097
772 0.649907
773 0.648719
774 0.647534
775 0.646351
776 0.645171
777 0.643993
778 0.642819
779 0.641646
780 0.640476
781 0.639309
782 0.638144
783 0.636982
784 0.635822
785 0.634665
786 0.633511
787 0.632359
788 0.631209
789 0.630062
790 0.628918
791 0.627776
792 0.626636
793 0.6255
794 0.624365
795 0.623233
796 0.622104
797 0.620977
798 0.619853
799 0.618731
800 0.617611
801 0.616495
802 0.61538
803 0.614268
804 0.613159
805 0.612052
806 0.610947
807 0.609845
808 0.608746
809 0.607649
810 0.606554
811 0.605462
812 0.604372
813 0.603285
814 0.6022
815 0.601117
816 0.600037
817 0.59896
818 0.597884
819 0.596812
820 0.595741
821 0.594673
822 0.593608
823 0.592545
824 0.591484
825 0.590426
826 0.58937
827 0.588316
828 0.587265
829 0.586216
830 0.58517
831 0.584125
832 0.583084
833 0.582044
834 0.581007
835 0.579973
836 0.578941
837 0.577911
838 0.576883
839 0.575858
840 0.574835
841 0.573814
842 0.572796
843 0.57178
844 0.570766
845 0.569755
846 0.568746
847 0.567739
848 0.566735
849 0.565732
850 0.564733
851 0.563735
852 0.56274
853 0.561747
854 0.560756
855 0.559767
856 0.558781
857 0.557797
858 0.556815
859 0.555836
860 0.554859
861 0.553884
862 0.552911
863 0.55194
864 0.550972
865 0.550006
866 0.549042
867 0.54808
868 0.547121
869 0.546164
870 0.545209
871 0.544256
872 0.543305
873 0.542357
874 0.54141
875 0.540466
876 0.539524
877 0.538584
878 0.537647
879 0.536711
880 0.535778
881 0.534847
882 0.533918
883 0.532991
884 0.532066
885 0.531143
886 0.530223
887 0.529305
888 0.528388
889 0.527474
890 0.526562
891 0.525652
892 0.524744
893 0.523839
894 0.522935
895 0.522033
896 0.521134
897 0.520236
898 0.519341
899 0.518448
900 0.517556
901 0.516667
902 0.51578
903 0.514895
904 0.514012
905 0.513131
906 0.512252
907 0.511375
908 0.5105
909 0.509627
910 0.508757
911 0.507888
912 0.507021
913 0.506156
914 0.505293
915 0.504432
916 0.503573
917 0.502717
918 0.501862
919 0.501009
920 0.500158
921 0.499309
922 0.498462
923 0.497617
924 0.496773
925 0.495932
926 0.495093
927 0.494256
928 0.49342
929 0.492587
930 0.491755
931 0.490926
932 0.490098
933 0.489272
934 0.488449
935 0.487627
936 0.486806
937 0.485988
938 0.485172
939 0.484358
940 0.483545
941 0.482734
942 0.481926
943 0.481119
944 0.480314
945 0.479511
946 0.478709
947 0.47791
948 0.477112
949 0.476316
950 0.475522
951 0.47473
952 0.47394
953 0.473152
954 0.472365
955 0.47158
956 0.470797
957 0.470016
958 0.469236
959 0.468459
960 0.467683
961 0.466909
962 0.466136
963 0.465366
964 0.464597
965 0.46383
966 0.463065
967 0.462302
968 0.46154
969 0.46078
970 0.460022
971 0.459265
972 0.458511
973 0.457758
974 0.457007
975 0.456257
976 0.455509
977 0.454763
978 0.454019
979 0.453276
980 0.452535
981 0.451796
982 0.451059
983 0.450323
984 0.449589
985 0.448856
986 0.448125
987 0.447396
988 0.446669
989 0.445943
990 0.445219
991 0.444497
992 0.443776
993 0.443057
994 0.442339
995 0.441623
996 0.440909
997 0.440197
998 0.439486
999 0.438776
1000 0.438069
1001 0.437363
1002 0.436658
1003 0.435955
1004 0.435254
1005 0.434554
1006 0.433856
1007 0.43316
1008 0.432465
1009 0.431772
1010 0.43108
1011 0.43039
1012 0.429702
1013 0.429015
1014 0.428329
1015 0.427645
1016 0.426963
1017 0.426282
1018 0.425603
1019 0.424926
1020 0.42425
1021 0.423575
1022 0.422902
1023 0.422231
1024 0.421561
1025 0.420892
1026 0.420225
1027 0.41956
1028 0.418896
1029 0.418234
1030 0.417573
1031 0.416913
1032 0.416255
1033 0.415599
1034 0.414944
1035 0.414291
1036 0.413639
1037 0.412988
1038 0.412339
1039 0.411692
1040 0.411046
1041 0.410401
1042 0.409758
1043 0.409117
1044 0.408476
1045 0.407838
1046 0.4072
1047 0.406564
1048 0.40593
1049 0.405297
1050 0.404665
1051 0.404035
1052 0.403406
1053 0.402779
1054 0.402153
1055 0.401529
1056 0.400906
1057 0.400284
1058 0.399664
1059 0.399045
1060 0.398427
1061 0.397811
1062 0.397196
1063 0.396583
1064 0.395971
1065 0.39536
1066 0.394751
1067 0.394143
1068 0.393537
1069 0.392932
1070 0.392328
1071 0.391725
1072 0.391124
1073 0.390525
1074 0.389926
1075 0.389329
1076 0.388734
1077 0.388139
1078 0.387546
1079 0.386954
1080 0.386364
1081 0.385775
1082 0.385187
1083 0.384601
1084 0.384016
1085 0.383432
1086 0.382849
1087 0.382268
1088 0.381688
1089 0.381109
1090 0.380532
1091 0.379956
1092 0.379381
1093 0.378808
1094 0.378235
1095 0.377664
1096 0.377095
1097 0.376526
1098 0.375959
1099 0.375393
1100 0.374828
1101 0.374265
1102 0.373703
1103 0.373142
1104 0.372582
1105 0.372024
1106 0.371467
1107 0.370911
1108 0.370356
1109 0.369803
1110 0.36925
1111 0.368699
1112 0.368149
1113 0.367601
1114 0.367053
1115 0.366507
1116 0.365962
1117 0.365418
1118 0.364876
1119 0.364334
1120 0.363794
1121 0.363255
1122 0.362717
1123 0.36218
1124 0.361645
1125 0.361111
1126 0.360578
1127 0.360046
1128 0.359515
1129 0.358985
1130 0.358457
1131 0.357929
1132 0.357403
1133 0.356878
1134 0.356354
1135 0.355832
1136 0.35531
1137 0.35479
1138 0.35427
1139 0.353752
1140 0.353235
1141 0.352719
1142 0.352205
1143 0.351691
1144 0.351178
1145 0.350667
1146 0.350157
1147 0.349648
1148 0.349139
1149 0.348633
1150 0.348127
1151 0.347622
1152 0.347118
1153 0.346616
1154 0.346114
1155 0.345614
1156 0.345115
1157 0.344616
1158 0.344119
1159 0.343623
1160 0.343128
1161 0.342634
1162 0.342141
1163 0.34165
1164 0.341159
1165 0.340669
1166 0.340181
1167 0.339693
1168 0.339207
1169 0.338721
1170 0.338237
1171 0.337753
1172 0.337271
1173 0.33679
1174 0.33631
1175 0.33583
1176 0.335352
1177 0.334875
1178 0.334399
1179 0.333924
1180 0.33345
1181 0.332977
1182 0.332505
1183 0.332034
1184 0.331564
1185 0.331095
1186 0.330627
1187 0.33016
1188 0.329694
1189 0.329229
1190 0.328765
1191 0.328302
1192 0.32784
1193 0.327379
1194 0.326919
1195 0.32646
1196 0.326002
1197 0.325544
1198 0.325088
1199 0.324633
1200 0.324179
1201 0.323726
1202 0.323273
1203 0.322822
1204 0.322372
1205 0.321922
1206 0.321474
1207 0.321027
1208 0.32058
1209 0.320134
1210 0.31969
1211 0.319246
1212 0.318803
1213 0.318362
1214 0.317921
1215 0.317481
1216 0.317042
1217 0.316604
1218 0.316166
1219 0.31573
1220 0.315295
1221 0.31486
1222 0.314427
1223 0.313994
1224 0.313563
1225 0.313132
1226 0.312702
1227 0.312273
1228 0.311845
1229 0.311418
1230 0.310992
1231 0.310566
1232 0.310142
1233 0.309718
1234 0.309296
1235 0.308874
1236 0.308453
1237 0.308033
1238 0.307614
1239 0.307196
1240 0.306778
1241 0.306362
1242 0.305946
1243 0.305531
1244 0.305117
1245 0.304704
1246 0.304292
1247 0.303881
1248 0.30347
1249 0.303061
1250 0.302652
1251 0.302244
1252 0.301837
1253 0.301431
1254 0.301026
1255 0.300621
1256 0.300217
1257 0.299814
1258 0.299412
1259 0.299011
1260 0.298611
1261 0.298211
1262 0.297813
1263 0.297415
1264 0.297018
1265 0.296622
1266 0.296226
1267 0.295832
1268 0.295438
1269 0.295045
1270 0.294653
1271 0.294261
1272 0.293871
1273 0.293481
1274 0.293092
1275 0.292704
1276 0.292317
1277 0.29193
1278 0.291545
1279 0.29116
1280 0.290775
1281 0.290392
1282 0.29001
1283 0.289628
1284 0.289247
1285 0.288867
1286 0.288487
1287 0.288108
1288 0.287731
1289 0.287353
1290 0.286977
1291 0.286601
1292 0.286227
1293 0.285853
1294 0.285479
1295 0.285107
1296 0.284735
1297 0.284364
1298 0.283994
1299 0.283624
1300 0.283256
1301 0.282888
1302 0.28252
1303 0.282154
1304 0.281788
1305 0.281423
1306 0.281059
1307 0.280695
1308 0.280332
1309 0.27997
1310 0.279609
1311 0.279248
1312 0.278889
1313 0.278529
1314 0.278171
1315 0.277813
1316 0.277456
1317 0.2771
1318 0.276745
1319 0.27639
1320 0.276036
1321 0.275682
1322 0.27533
1323 0.274978
1324 0.274626
1325 0.274276
1326 0.273926
1327 0.273577
1328 0.273228
1329 0.272881
1330 0.272534
1331 0.272187
1332 0.271842
1333 0.271497
1334 0.271152
1335 0.270809
1336 0.270466
1337 0.270124
1338 0.269782
1339 0.269441
1340 0.269101
1341 0.268762
1342 0.268423
1343 0.268085
1344 0.267747
1345 0.267411
1346 0.267074
1347 0.266739
1348 0.266404
1349 0.26607
1350 0.265737
1351 0.265404
1352 0.265072
1353 0.26474
1354 0.26441
1355 0.264079
1356 0.26375
1357 0.263421
1358 0.263093
1359 0.262765
1360 0.262438
1361 0.262112
1362 0.261787
1363 0.261462
1364 0.261137
1365 0.260814
1366 0.260491
1367 0.260168
1368 0.259846
1369 0.259525
1370 0.259205
1371 0.258885
1372 0.258566
1373 0.258247
1374 0.257929
1375 0.257612
1376 0.257295
1377 0.256979
1378 0.256663
1379 0.256349
1380 0.256034
1381 0.255721
1382 0.255408
1383 0.255095
1384 0.254783
1385 0.254472
1386 0.254162
1387 0.253852
1388 0.253542
1389 0.253233
1390 0.252925
1391 0.252618
1392 0.252311
1393 0.252004
1394 0.251699
1395 0.251393
1396 0.251089
1397 0.250785
1398 0.250481
1399 0.250179
1400 0.249876
1401 0.249575
1402 0.249274
1403 0.248973
1404 0.248673
1405 0.248374
1406 0.248075
1407 0.247777
1408 0.247479
1409 0.247182
1410 0.246886
1411 0.24659
1412 0.246295
1413 0.246
1414 0.245706
1415 0.245412
1416 0.245119
1417 0.244827
1418 0.244535
1419 0.244244
1420 0.243953
1421 0.243663
1422 0.243373
1423 0.243084
1424 0.242795
1425 0.242507
1426 0.24222
1427 0.241933
1428 0.241647
1429 0.241361
1430 0.241076
1431 0.240791
1432 0.240507
1433 0.240223
1434 0.23994
1435 0.239658
1436 0.239376
1437 0.239094
1438 0.238813
1439 0.238533
1440 0.238253
1441 0.237974
1442 0.237695
1443 0.237417
1444 0.237139
1445 0.236862
1446 0.236585
1447 0.236309
1448 0.236033
1449 0.235758
1450 0.235484
1451 0.23521
1452 0.234936
1453 0.234663
1454 0.234391
1455 0.234119
1456 0.233847
1457 0.233576
1458 0.233306
1459 0.233036
1460 0.232766
1461 0.232497
1462 0.232229
1463 0.231961
1464 0.231694
1465 0.231427
1466 0.23116
1467 0.230895
1468 0.230629
1469 0.230364
1470 0.2301
1471 0.229836
1472 0.229573
1473 0.22931
1474 0.229047
1475 0.228785
1476 0.228524
1477 0.228263
1478 0.228002
1479 0.227742
1480 0.227483
1481 0.227224
1482 0.226965
1483 0.226707
1484 0.22645
1485 0.226193
1486 0.225936
1487 0.22568
1488 0.225424
1489 0.225169
1490 0.224914
1491 0.22466
1492 0.224406
1493 0.224153
1494 0.2239
1495 0.223648
1496 0.223396
1497 0.223145
1498 0.222894
1499 0.222643
1500 0.222393
1501 0.222144
1502 0.221895
1503 0.221646
1504 0.221398
1505 0.22115
1506 0.220903
1507 0.220656
1508 0.22041
1509 0.220164
1510 0.219918
1511 0.219674
1512 0.219429
1513 0.219185
1514 0.218941
1515 0.218698
1516 0.218455
1517 0.218213
1518 0.217971
1519 0.21773
1520 0.217489
1521 0.217248
1522 0.217008
1523 0.216769
1524 0.216529
1525 0.216291
1526 0.216052
1527 0.215814
1528 0.215577
1529 0.21534
1530 0.215103
1531 0.214867
1532 0.214632
1533 0.214396
1534 0.214161
1535 0.213927
1536 0.213693
1537 0.213459
1538 0.213226
1539 0.212993
1540 0.212761
1541 0.212529
1542 0.212298
1543 0.212067
1544 0.211836
1545 0.211606
1546 0.211376
1547 0.211147
1548 0.210918
1549 0.210689
1550 0.210461
1551 0.210233
1552 0.210006
1553 0.209779
1554 0.209553
1555 0.209327
1556 0.209101
1557 0.208876
1558 0.208651
1559 0.208426
1560 0.208202
1561 0.207979
1562 0.207755
1563 0.207532
1564 0.20731
1565 0.207088
1566 0.206866
1567 0.206645
1568 0.206424
1569 0.206204
1570 0.205984
1571 0.205764
1572 0.205545
1573 0.205326
1574 0.205107
1575 0.204889
1576 0.204672
1577 0.204454
1578 0.204237
1579 0.204021
1580 0.203805
1581 0.203589
1582 0.203373
1583 0.203158
1584 0.202944
1585 0.20273
1586 0.202516
1587 0.202302
1588 0.202089
1589 0.201876
1590 0.201664
1591 0.201452
1592 0.20124
1593 0.201029
1594 0.200818
1595 0.200608
1596 0.200398
1597 0.200188
1598 0.199979
1599 0.19977
1600 0.199561
1601 0.199353
1602 0.199145
1603 0.198938
1604 0.19873
1605 0.198524
1606 0.198317
1607 0.198111
1608 0.197905
1609 0.1977
1610 0.197495
1611 0.197291
1612 0.197086
1613 0.196882
1614 0.196679
1615 0.196476
1616 0.196273
1617 0.19607
1618 0.195868
1619 0.195667
1620 0.195465
1621 0.195264
1622 0.195064
1623 0.194863
1624 0.194663
1625 0.194464
1626 0.194264
1627 0.194065
1628 0.193867
1629 0.193668
1630 0.193471
1631 0.193273
1632 0.193076
1633 0.192879
1634 0.192682
1635 0.192486
1636 0.19229
1637 0.192095
1638 0.1919
1639 0.191705
1640 0.19151
1641 0.191316
1642 0.191122
1643 0.190929
1644 0.190736
1645 0.190543
1646 0.190351
1647 0.190158
1648 0.189967
1649 0.189775
1650 0.189584
1651 0.189393
1652 0.189203
1653 0.189013
1654 0.188823
1655 0.188633
1656 0.188444
1657 0.188255
1658 0.188067
1659 0.187879
1660 0.187691
1661 0.187503
1662 0.187316
1663 0.187129
1664 0.186942
1665 0.186756
1666 0.18657
1667 0.186385
1668 0.186199
1669 0.186014
1670 0.18583
1671 0.185645
1672 0.185461
1673 0.185278
1674 0.185094
1675 0.184911
1676 0.184728
1677 0.184546
1678 0.184364
1679 0.184182
1680 0.184
1681 0.183819
1682 0.183638
1683 0.183458
1684 0.183277
1685 0.183097
1686 0.182918
1687 0.182738
1688 0.182559
1689 0.18238
1690 0.182202
1691 0.182024
1692 0.181846
1693 0.181668
1694 0.181491
1695 0.181314
1696 0.181137
1697 0.180961
1698 0.180785
1699 0.180609
1700 0.180434
1701 0.180259
1702 0.180084
1703 0.179909
1704 0.179735
1705 0.179561
1706 0.179387
1707 0.179214
1708 0.179041
1709 0.178868
1710 0.178695
1711 0.178523
1712 0.178351
1713 0.178179
1714 0.178008
1715 0.177837
1716 0.177666
1717 0.177496
1718 0.177325
1719 0.177155
1720 0.176986
1721 0.176816
1722 0.176647
1723 0.176479
1724 0.17631
1725 0.176142
1726 0.175974
1727 0.175806
1728 0.175639
1729 0.175472
1730 0.175305
1731 0.175138
1732 0.174972
1733 0.174806
1734 0.17464
1735 0.174475
1736 0.17431
1737 0.174145
1738 0.17398
1739 0.173816
1740 0.173652
1741 0.173488
1742 0.173324
1743 0.173161
1744 0.172998
1745 0.172835
1746 0.172673
1747 0.172511
1748 0.172349
1749 0.172187
1750 0.172026
1751 0.171865
1752 0.171704
1753 0.171543
1754 0.171383
1755 0.171223
1756 0.171063
1757 0.170904
1758 0.170744
1759 0.170585
1760 0.170427
1761 0.170268
1762 0.17011
1763 0.169952
1764 0.169794
1765 0.169637
1766 0.16948
1767 0.169323
1768 0.169166
1769 0.16901
1770 0.168854
1771 0.168698
1772 0.168542
1773 0.168387
1774 0.168232
1775 0.168077
1776 0.167922
1777 0.167768
1778 0.167614
1779 0.16746
1780 0.167306
1781 0.167153
1782 0.167
1783 0.166847
1784 0.166694
1785 0.166542
1786 0.16639
1787 0.166238
1788 0.166086
1789 0.165935
1790 0.165784
1791 0.165633
1792 0.165482
1793 0.165332
1794 0.165182
1795 0.165032
1796 0.164882
1797 0.164733
1798 0.164584
1799 0.164435
1800 0.164286
1801 0.164138
1802 0.16399
1803 0.163842
1804 0.163694
1805 0.163546
1806 0.163399
1807 0.163252
1808 0.163105
1809 0.162959
1810 0.162813
1811 0.162667
1812 0.162521
1813 0.162375
1814 0.16223
1815 0.162085
1816 0.16194
1817 0.161795
1818 0.161651
1819 0.161507
1820 0.161363
1821 0.161219
1822 0.161075
1823 0.160932
1824 0.160789
1825 0.160646
1826 0.160504
1827 0.160361
1828 0.160219
1829 0.160077
1830 0.159936
1831 0.159794
1832 0.159653
1833 0.159512
1834 0.159371
1835 0.159231
1836 0.159091
1837 0.158951
1838 0.158811
1839 0.158671
1840 0.158532
1841 0.158392
1842 0.158253
1843 0.158115
1844 0.157976
1845 0.157838
1846 0.1577
1847 0.157562
1848 0.157424
1849 0.157287
1850 0.15715
1851 0.157013
1852 0.156876
1853 0.156739
1854 0.156603
1855 0.156467
1856 0.156331
1857 0.156195
1858 0.15606
1859 0.155925
1860 0.15579
1861 0.155655
1862 0.15552
1863 0.155386
1864 0.155251
1865 0.155117
1866 0.154984
1867 0.15485
1868 0.154717
1869 0.154584
1870 0.154451
1871 0.154318
1872 0.154185
1873 0.154053
1874 0.153921
1875 0.153789
1876 0.153657
1877 0.153526
1878 0.153395
1879 0.153264
1880 0.153133
1881 0.153002
1882 0.152872
1883 0.152741
1884 0.152611
1885 0.152482
1886 0.152352
1887 0.152223
1888 0.152093
1889 0.151964
1890 0.151835
1891 0.151707
1892 0.151578
1893 0.15145
1894 0.151322
1895 0.151194
1896 0.151067
1897 0.150939
1898 0.150812
1899 0.150685
1900 0.150558
1901 0.150432
1902 0.150305
1903 0.150179
1904 0.150053
1905 0.149927
1906 0.149801
1907 0.149676
1908 0.149551
1909 0.149426
1910 0.149301
1911 0.149176
1912 0.149052
1913 0.148927
1914 0.148803
1915 0.148679
1916 0.148555
1917 0.148432
1918 0.148309
1919 0.148185
1920 0.148062
1921 0.14794
1922 0.147817
1923 0.147695
1924 0.147573
1925 0.147451
1926 0.147329
1927 0.147207
1928 0.147086
1929 0.146964
1930 0.146843
1931 0.146722
1932 0.146602
1933 0.146481
1934 0.146361
1935 0.146241
1936 0.146121
1937 0.146001
1938 0.145881
1939 0.145762
1940 0.145643
1941 0.145524
1942 0.145405
1943 0.145286
1944 0.145168
1945 0.145049
1946 0.144931
1947 0.144813
1948 0.144695
1949 0.144578
1950 0.14446
1951 0.144343
1952 0.144226
1953 0.144109
1954 0.143992
1955 0.143876
1956 0.14376
1957 0.143643
1958 0.143527
1959 0.143412
1960 0.143296
1961 0.14318
1962 0.143065
1963 0.14295
1964 0.142835
1965 0.14272
1966 0.142606
1967 0.142491
1968 0.142377
1969 0.142263
1970 0.142149
1971 0.142035
1972 0.141922
1973 0.141808
1974 0.141695
1975 0.141582
1976 0.141469
1977 0.141356
1978 0.141244
1979 0.141131
1980 0.141019
1981 0.140907
1982 0.140795
1983 0.140684
1984 0.140572
1985 0.140461
1986 0.14035
1987 0.140239
1988 0.140128
1989 0.140017
1990 0.139906
1991 0.139796
1992 0.139686
1993 0.139576
1994 0.139466
1995 0.139356
1996 0.139247
1997 0.139137
1998 0.139028
1999 0.138919
2000 0.13881


==> DTTFigure/dipoleNektar/totalEnstrophyClean5s.txt <==
1	7.92879
2	7.91808
3	7.90729476239419
4	7.89649
5	7.88571
6	7.87496
7	7.86421
8	7.85349
9	7.84278
10	7.83208
11	7.8214
12	7.81074
13	7.8001
14	7.79288
15	7.78254272358538
16	7.77018238302071
17	7.75807
18	7.74709
19	7.73654
20	7.7342
21	7.72747398226512
22	7.71568747667873
23	7.70119597995978
24	7.68635498882722
25	7.67352
26	7.66307
27	7.65263444444041
28	7.64221
29	7.6318
30	7.62140444444038
31	7.61102
32	7.60065
33	7.59049767930596
34	7.58035
35	7.56807462753036
36	7.55440911336032
37	7.54330904251012
38	7.53873
39	7.72583
40	7.5182
41	7.50795
42	7.49772
43	7.4875
44	7.48776
45	7.46709
46	7.475125
47	7.48316
48	7.43659
49	7.42644
50	7.41619680431018
51	7.40596655381123
52	7.39609
53	7.38685
54	7.37592
55	7.36585
56	7.35578
57	7.34574
58	7.33571
59	7.32569
60	7.31568
61	7.30568
62	7.32076
63	7.28572
64	7.27412542753536
65	7.26582
66	7.25588
67	7.24578882603167
68	7.23604
69	7.22727
70	7.21625
71	7.20637
72	7.19651
73	7.18665443623942
74	7.17681
75	7.16698241071321
76	7.15716555990952
77	7.14735842915107
78	7.13756
79	7.1277732665441
80	7.118
81	7.10823979424115
82	7.09849
83	7.08875
84	7.07903
85	7.06931
86	7.06207910104599
87	7.05454
88	7.04291316622885
89	7.03057
90	7.02091
91	7.01127
92	7.00916
93	6.99201
94	6.97994470150634
95	6.96958671616774
96	6.96107037274527
97	6.95453
98	6.9505473162168
99	6.94811712106444
100	6.94499336537986
101	6.93893
102	6.90593
103	6.89642
104	6.88692
105	6.87743861106798
106	6.86797
107	6.85851018734128
108	6.84905925261104
109	6.83962
110	6.8302
111	6.82079
112	6.81138443918226
113	6.80199
114	6.79262
115	6.78325
116	6.77389444443942
117	6.76455
118	6.75522
119	6.7459
120	6.80351
121	6.76431976899384
122	6.71802
123	6.70875
124	6.69949
125	6.69024
126	6.68101
127	6.71016
128	6.66257
129	6.67683
130	6.75794
131	6.646
132	6.63110258554414
133	6.62394175931351
134	6.61508
135	6.59946
136	6.58933
137	6.58022
138	6.60286
139	6.69729
140	6.553
141	6.613525
142	6.67405
143	6.52587
144	6.54397
145	6.54038
146	6.49887
147	6.51335
148	6.48093
149	6.47047791328517
150	6.46304
151	6.45411
152	6.44605070804605
153	6.43786
154	6.4284
155	6.41852512001888
156	6.40968
157	6.4034
158	6.39211
159	6.41401
160	6.37434
161	6.36554
162	6.35708
163	6.3475659666818
164	6.33922
165	6.33409
166	6.32271
167	6.31302
168	6.30599
169	6.47506
170	6.4222
171	6.27826
172	6.27065
173	6.26096
174	6.25233
175	6.24371
176	6.23511
177	6.22722
178	6.21839348712418
179	6.20937
180	6.20082
181	6.19228
182	6.18376
183	6.17525
184	6.16675
185	6.419
186	6.28414316126294
187	6.14133
188	6.12891183873706
189	6.12445
190	6.2234
191	6.17417541242996
192	6.11091
193	6.09086
194	6.0825
195	6.07414443851931
196	6.0658
197	6.05748
198	6.0571
199	6.04113
200	6.03258
201	6.02912
202	6.02067
203	6.0102133510722
204	5.99977
205	5.99136
206	5.98316
207	5.97498
208	6.16135
209	6.1533
210	6.15095
211	5.94265
212	5.93200016661921
213	5.92612
214	5.91801
215	5.90993
216	5.90341
217	5.89381
218	5.88576
219	5.87774
220	5.86972
221	5.86172
222	5.85373
223	5.86182
224	5.8378
225	5.82986
226	5.82192
227	5.81403
228	5.80951
229	5.79821
230	5.79047
231	5.78248
232	5.77460792754117
233	5.76678
234	5.75895
235	5.75114
236	5.74334
237	5.73568
238	5.72779
239	5.72004
240	5.74165
241	5.70457
242	5.71936
243	5.68916
244	5.68146
245	5.67379
246	5.66613
247	5.65849
248	5.65228
249	5.67942
250	5.63562
251	5.62803
252	5.62045
253	5.74602
254	5.87159
255	5.86815246868255
256	5.85652
257	5.58275
258	5.57525
259	5.56777
260	5.5603
261	5.55284
262	5.54539703844281
263	5.53796572395762
264	5.53055
265	5.52316
266	5.51583
267	5.50837
268	5.50101
269	5.49386
270	5.48632
271	5.48396423487093
272	5.4826214875605
273	5.4801
274	5.46636326995419
275	5.44983
276	5.44258
277	5.44428
278	5.4281
279	5.42865
280	5.41969788159772
281	5.40649
282	5.39931
283	5.39215
284	5.39537
285	5.37786
286	5.37073
287	5.36362
288	5.35652
289	5.34944
290	5.34237
291	5.33531
292	5.32826
293	5.32123
294	5.31421
295	5.34363
296	5.35157
297	5.29323
298	5.28648
299	5.2793
300	5.27236
301	5.29582
302	5.25852
303	5.25163
304	5.26194
305	5.23791
306	5.23098
307	5.22413
308	5.21729
309	5.21046444443501
310	5.20365
311	5.19685
312	5.19061
313	5.18328
314	5.17652
315	5.16979
316	5.17734
317	5.15632
318	5.1496
319	5.14677042440422
320	5.14343
321	5.12955
322	5.12288
323	5.11623
324	5.10959
325	5.10297
326	5.09635
327	5.09
328	5.08317
329	5.0766
330	5.07012
331	5.06348
332	5.06831
333	5.05042
334	5.04391
335	5.03742459092387
336	5.03095
337	5.02286125096525
338	5.01801
339	5.039
340	5.00514
341	4.99866
342	4.99228
343	5.02319
344	4.9797
345	4.97307
346	4.96697
347	4.96035
348	4.95396795992136
349	4.94767
350	4.94135173802197
351	4.93504529873483
352	4.92875
353	4.92246624950052
354	4.91619358067095
355	4.90993
356	4.90368
357	4.89744444443313
358	4.89122
359	4.88501
360	4.87881
361	4.87262
362	4.87664
363	4.86066
364	4.85412
365	4.84797
366	4.92412
367	4.83572
368	4.83185
369	4.82505546458276
370	4.81743
371	4.81135
372	4.80529
373	4.7993
374	4.7917236765789
375	4.78716
376	4.81567
377	4.78232
378	4.76919
379	4.76322
380	4.76053
381	4.77678
382	4.74532
383	4.73935
384	4.7334
385	4.72748
386	4.72163
387	4.71568
388	4.70979
389	4.70396
390	4.69815
391	4.69225
392	4.68636
393	4.68053
394	4.67471
395	4.66894
396	4.66315
397	4.65731
398	4.65553
399	4.64576
400	4.64001
401	4.63426
402	4.62852
403	4.70947
404	4.61715
405	4.61138
406	4.60571
407	4.598600282124
408	4.59433
409	4.59885
410	4.58303
411	4.57854
412	4.57181
413	4.56612
414	4.56054
415	4.55501
416	4.54938063081594
417	4.54374
418	4.53817
419	4.53261
420	4.52706
421	4.52153
422	4.52262
423	4.51047
424	4.50496
425	4.49945
426	4.49396
427	4.48854
428	4.48301
429	4.47763
430	4.50392
431	4.46665
432	4.46123
433	4.4558
434	4.45092
435	4.44533463886657
436	4.43959
437	4.43417390421359
438	4.42883
439	4.42346
440	4.41811428702185
441	4.41278202689554
442	4.40745875332145
443	4.40214
444	4.39683
445	4.39152
446	4.40129
447	4.40243537948693
448	4.40306046752124
449	4.40325
450	4.38350019925857
451	4.35981
452	4.35459
453	4.35193012412474
454	4.35030207044769
455	4.34831548154679
456	4.34458
457	4.32848
458	4.3233
459	4.31818
460	4.31253980297682
461	4.30777
462	4.30509
463	4.3752
464	4.29244
465	4.28948
466	4.2822
467	4.3577
468	4.27187
469	4.26683
470	4.26055778545374
471	4.2568
472	4.28789
473	4.266592566943
474	4.24143
475	4.23639
476	4.241
477	4.23585
478	4.22131
479	4.2163
480	4.21137
481	4.20631
482	4.20251
483	4.19715039179701
484	4.19138
485	4.18634593932545
486	4.18146
487	4.17652
488	4.17167
489	4.16687
490	4.16174
491	4.15557254104726
492	4.15192
493	4.173
494	4.14214
495	4.13726
496	4.13247
497	4.12762
498	4.12276
499	4.11782
500	4.14334
501	4.10953
502	4.10279720475914
503	4.09863
504	4.09382
505	4.08889
506	4.09716
507	4.07931
508	4.07371518787457
509	4.06976
510	4.06499
511	4.05968167318752
512	4.05548
513	4.05362
514	4.04601
515	4.04128
516	4.04563
517	4.03185
518	4.02714
519	4.02247
520	4.01775
521	4.01313
522	4.00846890241667
523	4.00378
524	3.99906
525	3.99746
526	3.99161
527	3.98511
528	3.98048
529	3.97585
530	3.97123
531	3.96784
532	3.96201
533	3.98345
534	3.95282
535	3.94823
536	3.94250916969807
537	3.93908
538	3.94164407407407
539	3.94640592592593
540	3.94897
541	3.92086
542	3.91646
543	3.91082132691112
544	3.90741
545	3.95526
546	3.89825
547	3.89374
548	3.88922
549	3.8851
550	3.87934310820989
551	3.87576
552	3.88043
553	3.8851
554	3.86237
555	3.85801
556	3.85352632300665
557	3.84902
558	3.84458
559	3.84016
560	3.83571741440981
561	3.83132
562	3.82706
563	3.8225986247099
564	3.8181
565	3.81371
566	3.80932
567	3.80495
568	3.80057
569	3.7962
570	3.79184
571	3.78749
572	3.78326
573	3.7807216157645
574	3.77867822601179
575	3.77535
576	3.7658
577	3.76148
578	3.75716
579	3.75286
580	3.74882
581	3.74427
582	3.74837
583	3.73568
584	3.73086009985647
585	3.72724
586	3.72286
587	3.71751853941267
588	3.71434
589	3.71515
590	3.70599
591	3.70175
592	3.69756
593	3.69314
594	3.6888914049021
595	3.6847
596	3.68049
597	3.67629
598	3.67219
599	3.77687
600	3.66543
601	3.6588303759512
602	3.65534
603	3.65116
604	3.64701
605	3.64283
606	3.63867
607	3.63456
608	3.63038222859409
609	3.62623
610	3.62221
611	3.61796
612	3.61383
613	3.60972
614	3.6056
615	3.60149
616	3.59744
617	3.59339
618	3.58918
619	3.58849192179362
620	3.58786
621	3.58486588444978
622	3.58004
623	3.57397596107732
624	3.56680052430518
625	3.56066
626	3.55638975541101
627	3.55255
628	3.54851
629	3.54447
630	3.54043221915667
631	3.5364
632	3.53238
633	3.52836
634	3.52434
635	3.52033
636	3.52109
637	3.51232
638	3.50833
639	3.50434
640	3.50035361111068
641	3.49637
642	3.49239
643	3.48861
644	3.48563
645	3.48263
646	3.47653
647	3.47258
648	3.46863
649	3.46468082391714
650	3.46074
651	3.45682
652	3.4533
653	3.45376
654	3.44504
655	3.44112
656	3.43721
657	3.43338
658	3.44845
659	3.42551
660	3.42000000946103
661	3.41692405497151
662	3.41386
663	3.40997623768158
664	3.40616
665	3.40252
666	3.39848
667	3.39573
668	3.39081
669	3.38695
670	3.38342
671	3.37937503303152
672	3.37523
673	3.37134451756053
674	3.36756
675	3.36386
676	3.35991
677	3.35609
678	3.3557
679	3.34847
680	3.34466
681	3.34086
682	3.33706
683	3.33327
684	3.32965
685	3.3257
686	3.32192
687	3.31815
688	3.31453
689	3.31061
690	3.30725421911088
691	3.30418875239892
692	3.3011464094875
693	3.29786
694	3.29412
695	3.36289518518519
696	3.43167037037037
697	3.33106962962963
698	3.2769
699	3.28191
700	3.26946
701	3.26587
702	3.26205
703	3.25884
704	3.25463
705	3.25181
706	3.24721
707	3.24352
708	3.24542
709	3.23615
710	3.23247
711	3.23304
712	3.22836567328042
713	3.22145
714	3.21758877074206
715	3.21414
716	3.21048
717	3.20680092010037
718	3.20317
719	3.19968
720	3.19589
721	3.19226
722	3.27529
723	3.185
724	3.18138
725	3.17775860940381
726	3.17414
727	3.17053
728	3.16692
729	3.16332
730	3.2
731	3.15612
732	3.15159409047186
733	3.14894
734	3.14536
735	3.14178
736	3.13821
737	3.13463
738	3.13106361456713
739	3.1275
740	3.12393
741	3.12045
742	3.11678310448236
743	3.11364
744	3.1117
745	3.10619
746	3.10301
747	3.10067
748	3.09559
749	3.09207
750	3.08857
751	3.12588
752	3.08675
753	3.07881768129377
754	3.07449
755	3.07099
756	3.06749
757	3.064
758	3.06051
759	3.05702
760	3.05354
761	3.06263
762	3.04658
763	3.0431
764	3.03972
765	3.03617
766	3.03293
767	3.02952
768	3.02606
769	3.06683
770	3.02651
771	3.01546
772	3.0237
773	3.01901292387199
774	3.00949918107732
775	3.00198
776	2.9987
777	2.99489
778	2.99169
779	2.99533
780	2.98466
781	2.98125
782	2.98141
783	2.97445
784	2.97025559969596
785	2.96827
786	2.96824
787	2.9609
788	2.95753
789	2.95416
790	2.95078
791	2.94771
792	2.94404
793	2.94069
794	2.93733
795	3.01537
796	2.93096
797	2.92729
798	2.92416
799	2.92093
800	2.91729
801	2.91395
802	2.91061
803	2.90732
804	2.90406267114848
805	2.90077
806	2.89735
807	2.89404
808	2.88990805602217
809	2.88743
810	2.88439104219217
811	2.88105
812	2.87755
813	2.87427
814	2.87099
815	2.86771
816	2.8644323557925
817	2.86116
818	2.8578984483712
819	2.85464389472076
820	2.85138989370994
821	2.84813
822	2.84486
823	2.84161
824	2.83836
825	2.83795
826	2.83188
827	2.82894
828	2.82541
829	2.82248
830	2.81897
831	2.8186
832	2.81686296975311
833	2.81341606502922
834	2.80915
835	2.80308
836	2.79975
837	2.79778
838	2.794177005609
839	2.79011
840	2.78693
841	2.783745
842	2.78056
843	2.77738
844	2.77421
845	2.77104
846	2.76819
847	2.76472
848	2.76155
849	2.7588
850	2.75551053798169
851	2.7521
852	2.74896
853	2.74582
854	2.7451
855	2.73955
856	2.73655
857	2.73329
858	2.73017
859	2.72709182601514
860	2.724
861	2.72083
862	2.72331
863	2.71461
864	2.71151
865	2.70841
866	2.70463074423198
867	2.70085537211599
868	2.69914
869	2.7953
870	2.69344
871	2.6899
872	2.68683
873	2.68377
874	2.68077
875	2.67771
876	2.67802
877	2.67896
878	2.66848
879	2.66550017106508
880	2.66376612370472
881	2.662379014492
882	2.66044
883	2.65742
884	2.65227982037162
885	2.64722
886	2.64439
887	2.64118
888	2.63817
889	2.63516
890	2.63215
891	2.62922
892	2.62619451922427
893	2.62315
894	2.62014940772722
895	2.61716470386361
896	2.61418
897	2.61119
898	2.60822
899	2.60525
900	2.60227
901	2.5993
902	2.59647
903	2.59346376733632
904	2.59042
905	2.58746
906	2.58451
907	2.58156
908	2.57862
909	2.57601
910	2.57301
911	2.56981
912	2.57445
913	2.56397
914	2.56103
915	2.57402
916	2.56424139133071
917	2.5523
918	2.54938
919	2.54679
920	2.54819
921	2.54068
922	2.53779
923	2.53482434212787
924	2.53180807848836
925	2.52889527560467
926	2.52624
927	2.52398
928	2.52090010667885
929	2.51762
930	2.51476
931	2.5119
932	2.50904
933	2.50618
934	2.50334
935	2.50049419837497
936	2.49764580162503
937	2.4948
938	2.49196
939	2.48913
940	2.4863
941	2.4839115610398
942	2.48166192932135
943	2.47895
944	2.47501
945	2.47219
946	2.4693813271153
947	2.46657901281291
948	2.46377969210405
949	2.46098
950	2.45818
951	2.4618
952	2.45265
953	2.44982
954	2.44703
955	2.44355917165968
956	2.44148
957	2.44404
958	2.44128
959	2.43369
960	2.43127
961	2.4283180725723
962	2.42482424400365
963	2.42126951837808
964	2.4181348997796
965	2.41590139229224
966	2.41505
967	2.41627
968	2.40897
969	2.40673
970	2.40299
971	2.40027
972	2.39755
973	2.39487
974	2.39212
975	2.38941
976	2.38671
977	2.384
978	2.38209
979	2.37861
980	2.37592
981	2.37323
982	2.37094
983	2.36826
984	2.36519
985	2.36251
986	2.35984
987	2.357195
988	2.35455
989	2.35188
990	2.34921215936885
991	2.34655
992	2.34389813655131
993	2.34125277061742
994	2.33861
995	2.33597
996	2.34755
997	2.33067
998	2.32805
999	2.32541
1000	2.32279
1001	2.32018
1002	2.31756
1003	2.31494
1004	2.31232722221417
1005	2.30972
1006	2.30712
1007	2.30452
1008	2.32544
1009	2.29933
1010	2.31291
1011	2.29415
1012	2.29114039375873
1013	2.28966356458085
1014	2.28769
1015	2.28384
1016	2.28222
1017	2.2787
1018	2.27614
1019	2.27357874755382
1020	2.27102
1021	2.26823925244618
1022	2.26592
1023	2.26469924035608
1024	2.26352
1025	2.26181831830914
1026	2.25960261090116
1027	2.25656
1028	2.2508
1029	2.24740940174264
1030	2.24475331106065
1031	2.24252051950735
1032	2.24039981863604
1033	2.23808
1034	2.23557
1035	2.23384
1036	2.23056
1037	2.22912
1038	2.22562
1039	2.22308
1040	2.22087
1041	2.2181
1042	2.21561
1043	2.21313
1044	2.21066
1045	2.20929
1046	2.20571
1047	2.20326
1048	2.20096159406194
1049	2.19859
1050	2.19585
1051	2.19363
1052	2.19095
1053	2.1885
1054	2.18607
1055	2.19346
1056	2.18632243816823
1057	2.17875
1058	2.17824
1059	2.17388
1060	2.17125591260505
1061	2.16903
1062	2.16661
1063	2.16419
1064	2.162
1065	2.16750113074178
1066	2.18043
1067	2.20954
1068	2.18081053235183
1069	2.15006
1070	2.14767
1071	2.14596
1072	2.1426
1073	2.14021
1074	2.13962
1075	2.13551
1076	2.13789
1077	2.13071
1078	2.12904
1079	2.12599
1080	2.125
1081	2.12225999395087
1082	2.1189
1083	2.11638950560962
1084	2.1142
1085	2.11254406018156
1086	2.11068
1087	2.10719
1088	2.10484
1089	2.1025
1090	2.11442
1091	2.09788
1092	2.09552
1093	2.0932
1094	2.09488
1095	2.08857
1096	2.09543
1097	2.08395
1098	2.08164
1099	2.08319
1100	2.07704
1101	2.07475
1102	2.07245
1103	2.07014658506251
1104	2.06788
1105	2.06571
1106	2.06338454569626
1107	2.06103
1108	2.05876
1109	2.05649
1110	2.05422
1111	2.05196
1112	2.0497
1113	2.04744
1114	2.04518
1115	2.04294
1116	2.04069
1117	2.04126
1118	2.03619
1119	2.03369689297506
1120	2.03171
1121	2.02948
1122	2.02724
1123	2.02503570726564
1124	2.02285256717661
1125	2.02066064349928
1126	2.01843
1127	2.01613
1128	2.01393
1129	2.01172
1130	2.00951
1131	2.0073
1132	2.00509
1133	2.0029
1134	2.00064770207931
1135	1.99851
1136	1.9967
1137	1.99441013233876
1138	1.99199
1139	1.98977
1140	2.03878
1141	1.98726
1142	1.98315957172301
1143	1.98108
1144	1.97901
1145	1.97684
1146	1.97459
1147	1.97243
1148	1.97029
1149	1.96813
1150	1.96598
1151	1.96398
1152	1.96214
1153	1.95989
1154	1.95741
1155	1.95528
1156	1.97822
1157	1.95103
1158	1.9489
1159	1.94678
1160	1.94466
1161	1.94254
1162	1.94236
1163	1.93832
1164	1.95531
1165	1.93456
1166	1.93627
1167	1.93798
1168	1.92829
1169	1.92574
1170	1.92363
1171	1.92154
1172	1.91945722220954
1173	1.91738
1174	1.91531
1175	1.91323
1176	1.91115
1177	1.9087046084089
1178	1.90629730420445
1179	1.90521
1180	1.90524
1181	1.90083
1182	1.89877
1183	1.89672
1184	1.89467673221162
1185	1.89264
1186	1.89061658519303
1187	1.88859
1188	1.88654
1189	1.88396639189189
1190	1.88242
1191	1.88287
1192	1.87838
1193	1.87592852728444
1194	1.87411296556676
1195	1.8723
1196	1.87028
1197	1.86839
1198	1.86626
1199	1.86574
1200	1.87847
1201	1.8603
1202	1.863125
1203	1.86595
1204	1.85427
1205	1.85225
1206	1.85029
1207	1.8483
1208	1.8463
1209	1.84431
1210	1.84234
1211	1.84037
1212	1.8397561961323
1213	1.83912
1214	1.83614084909146
1215	1.83249
1216	1.83053
1217	1.82856
1218	1.82661
1219	1.8622
1220	1.8227
1221	1.83102
1222	1.82867501542932
1223	1.82326587447819
1224	1.81723129628797
1225	1.81301
1226	1.81108
1227	1.80912
1228	1.88183
1229	1.81563
1230	1.80346
1231	1.80142
1232	1.79955
1233	1.79761568517347
1234	1.79567
1235	1.79376
1236	1.79185
1237	1.79023
1238	1.78804
1239	1.78614
1240	1.78424
1241	1.7823486143695
1242	1.78046
1243	1.77815
1244	1.77584
1245	1.77479
1246	1.77509
1247	1.77168
1248	1.76917
1249	1.76727
1250	1.76564
1251	1.76373640191898
1252	1.76262
1253	1.76626
1254	1.76181766342353
1255	1.75608
1256	1.75422
1257	1.75242
1258	1.75059041267542
1259	1.74874410593228
1260	1.74688574622299
1261	1.74502
1262	1.74314
1263	1.7413
1264	1.73946
1265	1.73768
1266	1.73693
1267	1.7342
1268	1.74168
1269	1.73081
1270	1.72897617952883
1271	1.72762
1272	1.72488
1273	1.72305
1274	1.72129
1275	1.71943
1276	1.72418
1277	1.71583
1278	1.71402
1279	1.72249
1280	1.72063
1281	1.70863
1282	1.70684
1283	1.70505
1284	1.70327
1285	1.70149
1286	1.70048
1287	1.70813
1288	1.69614
1289	1.69999
1290	1.6926
1291	1.69083
1292	1.68907
1293	1.6873
1294	1.68555
1295	1.68425
1296	1.68202
1297	1.68040677729841
1298	1.67886
1299	1.67694
1300	1.67505
1301	1.67327
1302	1.67154
1303	1.66979
1304	1.66805
1305	1.66631221507454
1306	1.66458
1307	1.66286
1308	1.66113
1309	1.6594
1310	1.65767861469072
1311	1.65596
1312	1.65424
1313	1.65252
1314	1.65081
1315	1.64909
1316	1.64739
1317	1.64562959279325
1318	1.64397
1319	1.6426
1320	1.64079397492415
1321	1.63888
1322	1.63718
1323	1.63552
1324	1.64504
1325	1.63213
1326	1.63044
1327	1.62833861477573
1328	1.62708
1329	1.64952
1330	1.62375
1331	1.62207
1332	1.62046
1333	1.6187
1334	1.61733
1335	1.61535
1336	1.61369
1337	1.61203
1338	1.61037
1339	1.60851010664977
1340	1.60671449776933
1341	1.60591
1342	1.60728
1343	1.60212
1344	1.60029596543669
1345	1.59893
1346	1.59719
1347	1.59555
1348	1.59392361867483
1349	1.5923
1350	1.59067
1351	1.58908
1352	1.5921253125
1353	1.598825
1354	1.6055246875
1355	1.60857
1356	1.59679289923954
1357	1.58204
1358	1.57791
1359	1.57607
1360	1.5773
1361	1.57287
1362	1.57126
1363	1.5766
1364	1.57085
1365	1.56645
1366	1.56486
1367	1.56331
1368	1.56169
1369	1.56008
1370	1.55849155194918
1371	1.55691
1372	1.55532290786695
1373	1.55374
1374	1.55217
1375	1.55059
1376	1.54925079093211
1377	1.54783
1378	1.54588
1379	1.54431
1380	1.54275
1381	1.54118
1382	1.53962
1383	1.53969
1384	1.53654
1385	1.53494
1386	1.53339
1387	1.53228
1388	1.53029
1389	1.52875
1390	1.52761426828332
1391	1.52669241199025
1392	1.52565684970205
1393	1.52418
1394	1.52123
1395	1.51952
1396	1.51811
1397	1.51656
1398	1.51497
1399	1.51341
1400	1.51187
1401	1.53495
1402	1.52175487955816
1403	1.50731
1404	1.5058
1405	1.50429
1406	1.50277
1407	1.50088667585447
1408	1.49976
1409	1.50962
1410	1.50811
1411	1.49525
1412	1.4938
1413	1.49235638317679
1414	1.49087
1415	1.48926
1416	1.49459
1417	1.49023228908189
1418	1.48482
1419	1.48337
1420	1.48183
1421	1.48035
1422	1.47887
1423	1.47739361110796
1424	1.47592
1425	1.47445
1426	1.47298
1427	1.47166
1428	1.4701
1429	1.4938
1430	1.46713
1431	1.46486040677701
1432	1.46379194723035
1433	1.46273
1434	1.46128
1435	1.45982
1436	1.45837
1437	1.45705
1438	1.45552
1439	1.45367431514477
1440	1.45258
1441	1.455345625
1442	1.46143
1443	1.467514375
1444	1.47028
1445	1.44539
1446	1.44406
1447	1.44252
1448	1.44109
1449	1.43976
1450	1.43824
1451	1.44301
1452	1.43545
1453	1.43470679079437
1454	1.43413
1455	1.43219596993518
1456	1.4299
1457	1.42839
1458	1.42667014018692
1459	1.42567
1460	1.47002
1461	1.43013
1462	1.42129
1463	1.41988
1464	1.41848
1465	1.41709
1466	1.41921
1467	1.41761
1468	1.41291
1469	1.41111562476223
1470	1.41013
1471	1.40966
1472	1.40736
1473	1.40602
1474	1.40459
1475	1.40388
1476	1.40183
1477	1.40046
1478	1.39914
1479	1.39771
1480	1.3963382325342
1481	1.39498
1482	1.3936
1483	1.39224
1484	1.39088547318949
1485	1.38953224134955
1486	1.38817
1487	1.38679
1488	1.38549
1489	1.38408
1490	1.38273
1491	1.38138
1492	1.38083243799404
1493	1.38054426352358
1494	1.38019145729134
1495	1.37945
1496	1.3748
1497	1.37674
1498	1.37196
1499	1.37066
1500	1.36928
1501	1.36796
1502	1.36675
1503	1.36546002860561
1504	1.364
1505	1.36211488465727
1506	1.36127695239235
1507	1.36070804393126
1508	1.35963
1509	1.35734
1510	1.35601
1511	1.35469
1512	1.35337
1513	1.35205
1514	1.35041111580727
1515	1.34943
1516	1.34829281634725
1517	1.34695
1518	1.34516646016221
1519	1.34421
1520	1.34289
1521	1.34159
1522	1.34029
1523	1.33899
1524	1.33769
1525	1.3364
1526	1.33512
1527	1.33463
1528	1.33873
1529	1.33122
1530	1.32993
1531	1.32865
1532	1.32736360144929
1533	1.32608
1534	1.32481
1535	1.32351
1536	1.32222
1537	1.321
1538	1.31939089602715
1539	1.3184
1540	1.31839
1541	1.31585
1542	1.32592
1543	1.31920775389303
1544	1.31203
1545	1.31148
1546	1.3095
1547	1.30961
1548	1.30697
1549	1.30573
1550	1.31029
1551	1.31485
1552	1.31295
1553	1.309400097639
1554	1.30455390668129
1555	1.29989826238294
1556	1.29692
1557	1.29574
1558	1.2945
1559	1.29317
1560	1.2916022921178
1561	1.29068
1562	1.29598
1563	1.31089
1564	1.2979
1565	1.28571
1566	1.29219
1567	1.2909
1568	1.282
1569	1.28992
1570	1.29784
1571	1.27831
1572	1.27707
1573	1.27585
1574	1.27467
1575	1.27343
1576	1.27216
1577	1.27815
1578	1.28414
1579	1.26896
1580	1.28615
1581	1.26688
1582	1.26489
1583	1.26581
1584	1.26241
1585	1.26124
1586	1.26003
1587	1.25876
1588	1.25812
1589	1.25691
1590	1.2557
1591	1.25393
1592	1.25263087837773
1593	1.25152
1594	1.25051
1595	1.24911
1596	1.2479
1597	1.2467
1598	1.24593356788783
1599	1.24506
1600	1.24311
1601	1.24192
1602	1.24108066135661
1603	1.24014
1604	1.23834
1605	1.23727
1606	1.238615
1607	1.23996
1608	1.23358
1609	1.23241
1610	1.2312
1611	1.23002
1612	1.22888
1613	1.22767
1614	1.226471603007
1615	1.22529
1616	1.22414
1617	1.22294
1618	1.22176
1619	1.22058
1620	1.21941
1621	1.21823
1622	1.21713999633491
1623	1.2161014558974
1624	1.21504468751119
1625	1.2139
1626	1.21225703063356
1627	1.21122
1628	1.22571864431487
1629	1.24021728862974
1630	1.20771
1631	1.20655
1632	1.20538
1633	1.20423
1634	1.20306
1635	1.2019
1636	1.20091
1637	1.19965
1638	1.19916
1639	1.19735
1640	1.19644
1641	1.19520606091762
1642	1.19388
1643	1.19269
1644	1.19153501234225
1645	1.19039661529849
1646	1.18925
1647	1.18806375798132
1648	1.18691
1649	1.18587
1650	1.18462
1651	1.18419
1652	1.1824
1653	1.19641557913853
1654	1.21043115827706
1655	1.17996
1656	1.17788
1657	1.17656576240552
1658	1.17548
1659	1.17443
1660	1.17326
1661	1.17188673988154
1662	1.17108
1663	1.17202237804878
1664	1.17328
1665	1.17375
1666	1.1664
1667	1.16505271327631
1668	1.16423
1669	1.16327
1670	1.16204291776674
1671	1.16076
1672	1.15962148090474
1673	1.15852
1674	1.15743132847885
1675	1.15636628956878
1676	1.15529758641929
1677	1.15419792217987
1678	1.15304
1679	1.15177
1680	1.15065
1681	1.14955
1682	1.14985
1683	1.1473
1684	1.14618
1685	1.14505086019315
1686	1.1439230150723
1687	1.14283
1688	1.1418
1689	1.14061
1690	1.15318
1691	1.145225
1692	1.13727
1693	1.14259
1694	1.13514
1695	1.13345473082336
1696	1.13285
1697	1.16891
1698	1.13063
1699	1.12954
1700	1.12855
1701	1.12732
1702	1.12622
1703	1.12511579481143
1704	1.12401029169271
1705	1.12291
1706	1.12182
1707	1.12072
1708	1.11962
1709	1.12007
1710	1.12096211883408
1711	1.12158
1712	1.11524
1713	1.11415
1714	1.11386893573792
1715	1.11372561041073
1716	1.11338
1717	1.10978
1718	1.1095
1719	1.10779
1720	1.10685
1721	1.10542
1722	1.10447
1723	1.10325
1724	1.10217
1725	1.10108
1726	1.1102
1727	1.10141
1728	1.09783
1729	1.10137
1730	1.11913
1731	1.09938
1732	1.09832
1733	1.09283
1734	1.0927
1735	1.09028
1736	1.08921
1737	1.08817956255936
1738	1.08716
1739	1.08613
1740	1.08499150998914
1741	1.08385
1742	1.08281
1743	1.0817
1744	1.08083
1745	1.07966
1746	1.07853705566594
1747	1.07744063039707
1748	1.07636
1749	1.0753
1750	1.07436
1751	1.07327921436327
1752	1.07218
1753	1.07118
1754	1.07018
1755	1.06875367346939
1756	1.06786
1757	1.07113
1758	1.06578
1759	1.06484
1760	1.0638170532129
1761	1.06274325522115
1762	1.06166782961882
1763	1.06064
1764	1.05969
1765	1.06369
1766	1.05731
1767	1.05636
1768	1.0552
1769	1.05415
1770	1.05311
1771	1.05206
1772	1.05101
1773	1.05206
1774	1.05114
1775	1.04904118045423
1776	1.04688
1777	1.04583
1778	1.04475
1779	1.04443
1780	1.04268
1781	1.04201638394415
1782	1.04135
1783	1.03957
1784	1.03851
1785	1.03765320288363
1786	1.03692660144181
1787	1.03662
1788	1.03516140580684
1789	1.0334
1790	1.03254
1791	1.03153
1792	1.044915
1793	1.0583
1794	1.02843
1795	1.02717
1796	1.02616
1797	1.02594
1798	1.02409
1799	1.02307
1800	1.02204
1801	1.02373
1802	1.021355
1803	1.01898
1804	1.0331
1805	1.01699
1806	1.01607
1807	1.01952
1808	1.01389
1809	1.01288
1810	1.01218
1811	1.01093
1812	1.01291
1813	1.00883
1814	1.00787
1815	1.00681
1816	1.00648
1817	1.00491
1818	1.0038
1819	1.0028
1820	1.00182
1821	1.00091
1822	0.999886
1823	0.999715648167607
1824	0.999524
1825	0.996788
1826	0.995772
1827	0.996323
1828	0.99397
1829	0.992801
1830	0.991813
1831	0.991605
1832	0.989917
1833	0.989567364971812
1834	0.989197
1835	0.986822
1836	0.985833
1837	0.98486
1838	0.983830040561479
1839	0.982871
1840	0.982123
1841	0.983436
1842	0.987317298220744
1843	0.990294
1844	0.980435
1845	0.986731111111111
1846	0.998423888888889
1847	1.00472
1848	0.974162
1849	0.97307
1850	0.972109026782425
1851	0.97120365840738
1852	0.970252
1853	0.969187
1854	0.968201
1855	0.96723
1856	0.97107
1857	0.995124
1858	0.964325
1859	0.964029
1860	0.962395
1861	0.963737
1862	0.960473
1863	0.959523
1864	0.958546
1865	0.957616
1866	0.956628
1867	0.95566633830311
1868	0.954714
1869	0.95376
1870	0.952832
1871	0.955342
1872	0.950906
1873	0.950042
1874	0.949124
1875	0.948196
1876	0.94737324271728
1877	0.946641097367592
1878	0.945926382185979
1879	0.945155915407482
1880	0.944256515267142
1881	0.943155
1882	0.941443
1883	0.940498
1884	0.939559
1885	0.938621
1886	0.943696
1887	0.938568
1888	0.936297632888544
1889	0.935031
1890	0.934498
1891	0.933139
1892	0.932291940380671
1893	0.931502
1894	0.930173898300654
1895	0.929314
1896	0.9434395
1897	0.957565
1898	0.92655
1899	0.925649
1900	0.924788
1901	0.923822789058731
1902	0.922844
1903	0.921938
1904	0.921146
1905	0.920268
1906	0.91918
1907	0.91827
1908	0.917260534283623
1909	0.916443
1910	0.915940077656676
1911	0.915701
1912	0.9259785
1913	0.936256
1914	0.935738
1915	0.924875
1916	0.921906010721021
1917	0.919399
1918	0.912797379029983
1919	0.907394
1920	0.906551
1921	0.905598
1922	0.906901
1923	0.903834
1924	0.903665
1925	0.902029
1926	0.900991624093366
1927	0.900168707275973
1928	0.899348
1929	0.89846
1930	0.89760041615222
1931	0.896775
1932	0.896052442681854
1933	0.895256
1934	0.894077
1935	0.893352
1936	0.897346
1937	0.895616506638026
1938	0.892175013276052
1939	0.889642
1940	0.888768
1941	0.887893
1942	0.887577
1943	0.886148
1944	0.885318175967355
1945	0.884562
1946	0.883539
1947	0.894033
1948	0.881806
1949	0.881114
1950	0.880078
1951	0.879215
1952	0.878582
1953	0.877623767427312
1954	0.876445765490944
1955	0.875446630809104
1956	0.875025
1957	0.897523
1958	0.873301
1959	0.873229
1960	0.872266
1961	0.870658
1962	0.869805
1963	0.869373
1964	0.868127
1965	0.867269
1966	0.86783
1967	0.865575
1968	0.864713678089604
1969	0.864146
1970	0.863663
1971	0.867377
1972	0.861374
1973	0.860537
1974	0.862126
1975	0.858943
1976	0.858211
1977	0.857202
1978	0.857224
1979	0.856587352102637
1980	0.855367
1981	0.853897
1982	0.853193
1983	0.852235
1984	0.851412
1985	0.850722
1986	0.850478
1987	0.849536
1988	0.848129
1989	0.848155
1990	0.847041975328947
1991	0.845707
1992	0.845413
1993	0.844352
1994	0.843440629280512
1995	0.842575
1996	0.841681372017259
1997	0.840811
1998	0.839995210031921
1999	0.839212
2000	0.838458
2001	0.837424358616378
2002	0.836785
2003	0.837044
2004	0.836033244598954
2005	0.834384
2006	0.833146489159057
2007	0.83279
2008	0.833856
2009	0.856873
2010	0.859842
2011	0.830775
2012	0.828835
2013	0.828033
2014	0.827245
2015	0.826457
2016	0.825995
2017	0.825092186788423
2018	0.824113
2019	0.823468
2020	0.822991
2021	0.822693
2022	0.821852
2023	0.820656
2024	0.820534
2025	0.819377536194944
2026	0.817894
2027	0.817223
2028	0.816341
2029	0.815564
2030	0.814594972540455
2031	0.814014
2032	0.827732
2033	0.84145
2034	0.81254
2035	0.810811409406185
2036	0.809896553583983
2037	0.80934342096979
2038	0.8087
2039	0.807908406533967
2040	0.807175
2041	0.806481
2042	0.80563
2043	0.804875
2044	0.804339
2045	0.803379
2046	0.802452842982161
2047	0.801944
2048	0.802344
2049	0.802744
2050	0.799619
2051	0.798972685109711
2052	0.798465
2053	0.797388
2054	0.796659
2055	0.796077309606511
2056	0.795542195856049
2057	0.794864
2058	0.793771
2059	0.793037
2060	0.792218
2061	0.791472
2062	0.790741
2063	0.790014
2064	0.789372
2065	0.788546
2066	0.78786488548175
2067	0.787236
2068	0.786615
2069	0.785762
2070	0.785561
2071	0.784641223099168
2072	0.783459
2073	0.782737
2074	0.782051
2075	0.781331
2076	0.78069
2077	0.779932
2078	0.779145
2079	0.779021
2080	0.777719
2081	0.784241
2082	0.776387
2083	0.775973
2084	0.774966
2085	0.774257
2086	0.773466
2087	0.772756
2088	0.772042
2089	0.771878637829478
2090	0.771695
2091	0.770232
2092	0.769231
2093	0.768329028350515
2094	0.767845
2095	0.768347
2096	0.766438
2097	0.765742
2098	0.765047
2099	0.764342209130581
2100	0.763662
2101	0.763051
2102	0.775552
2103	0.76159
2104	0.760902
2105	0.760282
2106	0.760402
2107	0.758844
2108	0.758393
2109	0.7609155
2110	0.763438
2111	0.759768616438356
2112	0.755513
2113	0.754763
2114	0.754353
2115	0.753869
2116	0.752728
2117	0.752052
2118	0.751684
2119	0.752414
2120	0.750034
2121	0.749515
2122	0.748788
2123	0.748027
2124	0.747634
2125	0.757913
2126	0.751883360221257
2127	0.745438
2128	0.744947
2129	0.756058
2130	0.764973
2131	0.742897
2132	0.742205
2133	0.741297350478935
2134	0.740744
2135	0.742352
2136	0.739448
2137	0.738671111023927
2138	0.738142
2139	0.737492
2140	0.736825
2141	0.736178
2142	0.735529
2143	0.734909
2144	0.734257229098531
2145	0.733614
2146	0.733023
2147	0.732295
2148	0.731652
2149	0.731269
2150	0.730378
2151	0.730338
2152	0.729317
2153	0.728471
2154	0.727833
2155	0.731425
2156	0.728958469201829
2157	0.725962
2158	0.725151092800295
2159	0.724647
2160	0.724292
2161	0.723387
2162	0.722767
2163	0.722132
2164	0.723529
2165	0.721552
2166	0.720329
2167	0.71961192309667
2168	0.719016
2169	0.718364985955582
2170	0.717761
2171	0.717264
2172	0.717268
2173	0.716456165738019
2174	0.715285
2175	0.714696
2176	0.714054
2177	0.713439
2178	0.712827
2179	0.712298
2180	0.720236518518519
2181	0.734979481481481
2182	0.742918
2183	0.709789
2184	0.72134
2185	0.708852
2186	0.714165
2187	0.724032
2188	0.729345
2189	0.70614
2190	0.705544
2191	0.704965
2192	0.704212431426699
2193	0.703755
2194	0.703099652010544
2195	0.702401270449717
2196	0.702076
2197	0.7131445
2198	0.724213
2199	0.709139
2200	0.703603785241432
2201	0.699981393831831
2202	0.698389
2203	0.698054
2204	0.69722
2205	0.696714
2206	0.696044
2207	0.695459
2208	0.694859
2209	0.694277
2210	0.701012
2211	0.707747
2212	0.69287
2213	0.691953
2214	0.692251
2215	0.690817
2216	0.690208
2217	0.689625926990077
2218	0.689065
2219	0.688532
2220	0.687904
2221	0.687334
2222	0.686757
2223	0.686185
2224	0.685617
2225	0.696402
2226	0.685224
2227	0.685437
2228	0.683338
2229	0.689188
2230	0.682513
2231	0.681592278084691
2232	0.681077
2233	0.680528
2234	0.679955
2235	0.67987
2236	0.679299893602569
2237	0.678439
2238	0.677713
2239	0.677158
2240	0.676675772067672
2241	0.676165
2242	0.675484
2243	0.674931
2244	0.675163
2245	0.673976
2246	0.673608
2247	0.672766
2248	0.672166630982893
2249	0.671635
2250	0.671086
2251	0.670527
2252	0.66999
2253	0.669438631969384
2254	0.668885
2255	0.66834
2256	0.667798
2257	0.667254
2258	0.666821
2259	0.666171
2260	0.665743
2261	0.665107
2262	0.664553
2263	0.664477
2264	0.663493
2265	0.662864495010142
2266	0.662364596916836
2267	0.661873
2268	0.661354
2269	0.6623295
2270	0.663305
2271	0.659743
2272	0.66082
2273	0.658685
2274	0.658166
2275	0.657681
2276	0.657158413978253
2277	0.65661303573094
2278	0.656061639618157
2279	0.655521
2280	0.654998
2281	0.655229
2282	0.654585
2283	0.653431
2284	0.656621
2285	0.659811
2286	0.659286
2287	0.655008883615882
2288	0.65116
2289	0.653099
2290	0.651442
2291	0.649286
2292	0.648771
2293	0.648257
2294	0.647744
2295	0.647235
2296	0.646726902237416
2297	0.646218804474831
2298	0.645708
2299	0.645192
2300	0.644684
2301	0.644445146347081
2302	0.644201
2303	0.643577844158542
2304	0.642911
2305	0.642604407060752
2306	0.642246
2307	0.64115
2308	0.640644
2309	0.640154
2310	0.640169
2311	0.639917213720317
2312	0.639341
2313	0.638153
2314	0.637825
2315	0.637725
2316	0.637228
2317	0.636306781380753
2318	0.635681
2319	0.639235
2320	0.637955584237068
2321	0.635445724029691
2322	0.633698
2323	0.633211
2324	0.633116
2325	0.632593
2326	0.632958
2327	0.631367
2328	0.630555406438203
2329	0.629899166833958
2330	0.629460093812734
2331	0.6293
2332	0.630294
2333	0.629382777236762
2334	0.628106
2335	0.627498473906282
2336	0.627008
2337	0.626546
2338	0.6373865
2339	0.637495580094976
2340	0.637526526222664
2341	0.625565
2342	0.62401
2343	0.623737
2344	0.623058
2345	0.638636
2346	0.622121
2347	0.622076
2348	0.621157
2349	0.620687
2350	0.620212
2351	0.619767
2352	0.619294
2353	0.618801
2354	0.618636760303042
2355	0.618559324514663
2356	0.618465476468953
2357	0.618252
2358	0.616464
2359	0.616629
2360	0.622254976711229
2361	0.627735901170302
2362	0.614725
2363	0.614315
2364	0.613689
2365	0.622534
2366	0.613154
2367	0.615839
2368	0.611835
2369	0.611606
2370	0.610918
2371	0.610465
2372	0.610017
2373	0.609564275011632
2374	0.609109072671182
2375	0.608654
2376	0.6082
2377	0.619087
2378	0.621215862733368
2379	0.621958209663734
2380	0.610193
2381	0.606477
2382	0.6065
2383	0.606523
2384	0.604571
2385	0.604714
2386	0.603679
2387	0.603068713529412
2388	0.602785
2389	0.602934
2390	0.602131
2391	0.601456
2392	0.601605
2393	0.600559
2394	0.600115
2395	0.599692
2396	0.599234
2397	0.598939
2398	0.598904
2399	0.59791
2400	0.597356207639676
2401	0.597033
2402	0.596915
2403	0.596164
2404	0.59599
2405	0.595286
2406	0.59485
2407	0.606769
2408	0.593982
2409	0.593674473987383
2410	0.593453
2411	0.592732
2412	0.592907
2413	0.591821
2414	0.591408
2415	0.590961
2416	0.590636
2417	0.590104
2418	0.589676
2419	0.589227087807159
2420	0.588821
2421	0.588526
2422	0.587969
2423	0.587420282075053
2424	0.586917307704193
2425	0.586697
2426	0.587363
2427	0.586401
2428	0.585878
2429	0.585006
2430	0.584604
2431	0.5842
2432	0.585025
2433	0.584787183544304
2434	0.58419
2435	0.58249
2436	0.582073
2437	0.581674
2438	0.581941
2439	0.580824
2440	0.580693
2441	0.580019
2442	0.579698
2443	0.57961
2444	0.579351
2445	0.590859
2446	0.583891
2447	0.577522
2448	0.578045
2449	0.576702
2450	0.576219321575948
2451	0.575881
2452	0.575523
2453	0.575064
2454	0.574659
2455	0.574253
2456	0.574395
2457	0.574041888888889
2458	0.573386111111111
2459	0.573033
2460	0.584417
2461	0.57183
2462	0.571305137225221
2463	0.571018
2464	0.570618
2465	0.570215
2466	0.569871
2467	0.569417
2468	0.569816
2469	0.569781180451128
2470	0.569684
2471	0.56864369106424
2472	0.567422
2473	0.567087
2474	0.566661
2475	0.566233
2476	0.565838
2477	0.565618
2478	0.565051
2479	0.564825
2480	0.56427
2481	0.563970935382152
2482	0.563669
2483	0.563094
2484	0.563144
2485	0.562759
2486	0.562252861553981
2487	0.561682919208036
2488	0.561168
2489	0.560765
2490	0.560415
2491	0.560076
2492	0.559585
2493	0.559791
2494	0.558813
2495	0.5602885
2496	0.561764
2497	0.557658
2498	0.55732168007376
2499	0.557084
2500	0.556513
2501	0.556364
2502	0.556255106232134
2503	0.556145
2504	0.55599
2505	0.554604
2506	0.554224
2507	0.553847822327531
2508	0.553474273722135
2509	0.553101785685249
2510	0.552728789718307
2511	0.552353717322745
2512	0.551975
2513	0.55159
2514	0.552547
2515	0.550831
2516	0.550451
2517	0.550079177340776
2518	0.549712084863937
2519	0.549348
2520	0.548988
2521	0.549537
2522	0.548547
2523	0.548762
2524	0.548073163884239
2525	0.547127
2526	0.54673
2527	0.546458
2528	0.546747
2529	0.545646
2530	0.545254
2531	0.545365
2532	0.545476
2533	0.544153
2534	0.543792
2535	0.543422
2536	0.543059
2537	0.543201
2538	0.555455
2539	0.541997
2540	0.542128
2541	0.54180482949162
2542	0.541124325649906
2543	0.54052
2544	0.540154
2545	0.539788587465079
2546	0.539427
2547	0.538995747622197
2548	0.538569096033321
2549	0.538376
2550	0.53842
2551	0.537631
2552	0.537283
2553	0.53872
2554	0.538547
2555	0.536228
2556	0.535968
2557	0.535502229707113
2558	0.535189
2559	0.545792
2560	0.548414807176787
2561	0.549374
2562	0.534554
2563	0.535292
2564	0.533013
2565	0.532567292366416
2566	0.532314
2567	0.532079
2568	0.531608
2569	0.53126
2570	0.531685
2571	0.531053
2572	0.530225
2573	0.533956340507365
2574	0.537687681014731
2575	0.529177
2576	0.528818
2577	0.528468675208072
2578	0.528123
2579	0.527690875721501
2580	0.527432
2581	0.527517
2582	0.526813
2583	0.526397
2584	0.526056
2585	0.526422
2586	0.525416
2587	0.525240676619616
2588	0.525156878807009
2589	0.525013
2590	0.524553658324036
2591	0.523926
2592	0.52335
2593	0.523328
2594	0.522653
2595	0.522332
2596	0.523409
2597	0.522636803872356
2598	0.521554
2599	0.520931696127644
2600	0.52062
2601	0.520822
2602	0.521024
2603	0.520961675387689
2604	0.520767350775378
2605	0.52043
2606	0.518605
2607	0.518262
2608	0.517945
2609	0.517845
2610	0.51726
2611	0.51829
2612	0.517044
2613	0.518335
2614	0.517115739893774
2615	0.515625
2616	0.515149760106226
2617	0.514946
2618	0.520709
2619	0.526472
2620	0.515062
2621	0.5137
2622	0.51366
2623	0.513281864340227
2624	0.512647154392336
2625	0.512312
2626	0.512458
2627	0.511731
2628	0.511363
2629	0.511077
2630	0.510660615168045
2631	0.510398
2632	0.511097
2633	0.511796
2634	0.509385
2635	0.509067
2636	0.508822
2637	0.508428
2638	0.508112
2639	0.509676
2640	0.507452
2641	0.507131
2642	0.508075
2643	0.50658
2644	0.506177
2645	0.505858
2646	0.506727
2647	0.505903557491289
2648	0.504895
2649	0.504643036057098
2650	0.504431
2651	0.504057164215588
2652	0.503655
2653	0.503335
2654	0.502993
2655	0.502678
2656	0.503265
2657	0.5025165
2658	0.501768
2659	0.502583
2660	0.5017335
2661	0.500884
2662	0.507909
2663	0.500166
2664	0.499867
2665	0.5000745
2666	0.500282
2667	0.49997
2668	0.499542
2669	0.498694
2670	0.497988
2671	0.497678
2672	0.497406
2673	0.497165435247631
2674	0.49691
2675	0.496572623271672
2676	0.496188040651574
2677	0.495826
2678	0.495519
2679	0.496261
2680	0.494911
2681	0.494535686525577
2682	0.494299
2683	0.494068
2684	0.495889
2685	0.493378
2686	0.495564
2687	0.494097
2688	0.49263
2689	0.493371
2690	0.492195
2691	0.491794
2692	0.491292
2693	0.490952
2694	0.494972
2695	0.490805
2696	0.492187
2697	0.491434
2698	0.48945
2699	0.490275
2700	0.488953
2701	0.491062
2702	0.488323
2703	0.48795
2704	0.487597382422491
2705	0.487405
2706	0.488038
2707	0.488776
2708	0.487878667433275
2709	0.486569
2710	0.485883
2711	0.485615
2712	0.485515
2713	0.485011
2714	0.484697
2715	0.484394
2716	0.484502
2717	0.484745385240352
2718	0.48492
2719	0.483225
2720	0.482926
2721	0.482633
2722	0.482342
2723	0.48287037037037
2724	0.48385162962963
2725	0.48438
2726	0.482743972732812
2727	0.480886
2728	0.480608
2729	0.480442
2730	0.480042
2731	0.480812
2732	0.48001
2733	0.479350166214679
2734	0.479007
2735	0.479169
2736	0.478377
2737	0.477998
2738	0.477693576525275
2739	0.477424
2740	0.477179
2741	0.476853
2742	0.476564
2743	0.47628
2744	0.475923889105818
2745	0.47571
2746	0.484636
2747	0.479874707059537
2748	0.47487
2749	0.474587
2750	0.474291
2751	0.474015
2752	0.47373
2753	0.473907
2754	0.473187
2755	0.472963
2756	0.472626
2757	0.472316
2758	0.472402
2759	0.472419990704046
2760	0.472430550907579
2761	0.472434
2762	0.472364815306252
2763	0.472178090816671
2764	0.471905070918755
2765	0.471577
2766	0.470887895110413
2767	0.469911133531944
2768	0.469247
2769	0.469032
2770	0.46869
2771	0.468447
2772	0.468148
2773	0.467891907130794
2774	0.467652883976135
2775	0.467393
2776	0.46700476052528
2777	0.466758
2778	0.470766
2779	0.470486
2780	0.470281862391119
2781	0.469943
2782	0.467106
2783	0.466613
2784	0.465430924668173
2785	0.464569
2786	0.465546
2787	0.465276
2788	0.464991
2789	0.463485
2790	0.464962
2791	0.463201
2792	0.464012
2793	0.462403
2794	0.462143
2795	0.461874
2796	0.463087
2797	0.461325
2798	0.461915
2799	0.466398
2800	0.463108
2801	0.460247
2802	0.460144297054863
2803	0.460055
2804	0.459445
2805	0.459193
2806	0.458954
2807	0.458678
2808	0.458394
2809	0.458451
2810	0.458508
2811	0.457585
2812	0.457319
2813	0.457058
2814	0.456875
2815	0.456653
2816	0.4567815
2817	0.45691
2818	0.456544074308263
2819	0.455800370838749
2820	0.45521
2821	0.454949
2822	0.454687
2823	0.455053
2824	0.455419
2825	0.4554
2826	0.453668
2827	0.454797
2828	0.454618
2829	0.453874
2830	0.46461
2831	0.458505166872206
2832	0.452132
2833	0.451822
2834	0.452817
2835	0.457114763607964
2836	0.460668
2837	0.452066
2838	0.45165
2839	0.451169693046983
2840	0.450648017096101
2841	0.450181332597169
2842	0.449866
2843	0.449713
2844	0.448991
2845	0.44863649303387
2846	0.448481
2847	0.453673
2848	0.447971
2849	0.456073
2850	0.4546083125
2851	0.451386
2852	0.4481636875
2853	0.446699
2854	0.4468
2855	0.446628029229711
2856	0.446266
2857	0.445691
2858	0.446046
2859	0.445759207579129
2860	0.445168859602703
2861	0.44468
2862	0.444433931307141
2863	0.444211
2864	0.443933
2865	0.443679150289063
2866	0.443438710888197
2867	0.443209
2868	0.442994
2869	0.442677
2870	0.442738
2871	0.442218
2872	0.448081
2873	0.4447585
2874	0.441436
2875	0.441828
2876	0.44222
2877	0.440692
2878	0.440466
2879	0.440197
2880	0.439944029590021
2881	0.439703
2882	0.439477
2883	0.439257
2884	0.439185615371244
2885	0.4391
2886	0.438532
2887	0.43823
2888	0.437986
2889	0.437782
2890	0.437624
2891	0.437288
2892	0.4377975
2893	0.438307
2894	0.437036
2895	0.436281
2896	0.436039
2897	0.437063
2898	0.437017571428571
2899	0.436871
2900	0.435101
2901	0.434829
2902	0.434587
2903	0.43442
2904	0.434422
2905	0.433876
2906	0.433631
2907	0.433385
2908	0.434732
2909	0.432906
2910	0.432668
2911	0.432429
2912	0.432194
2913	0.432127211538462
2914	0.432102
2915	0.433
2916	0.431497
2917	0.437429
2918	0.433529
2919	0.430526
2920	0.431171
2921	0.430069
2922	0.429816
2923	0.42964
2924	0.42963
2925	0.430267
2926	0.430229737112137
2927	0.430109585335385
2928	0.429894
2929	0.428388
2930	0.427974
2931	0.427719
2932	0.427466
2933	0.427232
2934	0.426999138097626
2935	0.426766
2936	0.426531
2937	0.42626014378882
2938	0.426102
2939	0.427525
2940	0.429841
2941	0.42537
2942	0.425628
2943	0.429025
2944	0.424694
2945	0.424398377641548
2946	0.42423
2947	0.423993
2948	0.423754
2949	0.423529
2950	0.423293
2951	0.42307
2952	0.422834
2953	0.422611
2954	0.422384210645564
2955	0.422156379122785
2956	0.421934
2957	0.421722
2958	0.42153
2959	0.42204484375
2960	0.4231775
2961	0.42431015625
2962	0.424825
2963	0.420618
2964	0.420083826029681
2965	0.41991
2966	0.419958
2967	0.420006
2968	0.419207
2969	0.422373
2970	0.419019
2971	0.418479017902897
2972	0.418297
2973	0.424932
2974	0.41952
2975	0.419299
2976	0.418194334192707
2977	0.417181
2978	0.417055943643512
2979	0.41701
2980	0.417264
2981	0.416912289473684
2982	0.416384
2983	0.416079
2984	0.415615
2985	0.422085
2986	0.421686
2987	0.417187
2988	0.415875581799424
2989	0.415085146553958
2990	0.414525
2991	0.414101
2992	0.413783132480111
2993	0.413623
2994	0.414634
2995	0.413245
2996	0.413012
2997	0.412743
2998	0.412523
2999	0.412581
3000	0.412086
3001	0.411873
3002	0.41165
3003	0.412916
3004	0.412063294736842
3005	0.411028
3006	0.410783
3007	0.410504694711538
3008	0.410343
3009	0.410462
3010	0.409909
3011	0.409923
3012	0.409937
3013	0.409259
3014	0.409043
3015	0.408828
3016	0.408612
3017	0.408397
3018	0.415873
3019	0.408053
3020	0.40779
3021	0.407538
3022	0.407324
3023	0.407114922284435
3024	0.406905
3025	0.406685934572103
3026	0.406469
3027	0.406266
3028	0.406042
3029	0.405831
3030	0.405655
3031	0.405406
3032	0.405192
3033	0.405029
3034	0.406726
3035	0.404557
3036	0.406084
3037	0.4050035
3038	0.403923
3039	0.404123
3040	0.403501
3041	0.403593
3042	0.403377
3043	0.402871
3044	0.403252
3045	0.402451
3046	0.402248
3047	0.402315
3048	0.402056685201794
3049	0.401663
3050	0.401418802609998
3051	0.4012
3052	0.400935512188209
3053	0.400781
3054	0.402557
3055	0.400367
3056	0.400166
3057	0.399964837726868
3058	0.399765217959328
3059	0.399575
3060	0.399401
3061	0.399129
3062	0.400626
3063	0.39889
3064	0.400263
3065	0.400039
3066	0.398136
3067	0.398134
3068	0.397942
3069	0.3975694508652
3070	0.397313
3071	0.397333
3072	0.397353
3073	0.396970071149693
3074	0.396458
3075	0.396265
3076	0.396049
3077	0.3966915
3078	0.397334
3079	0.396628
3080	0.396383
3081	0.395703
3082	0.395164859456737
3083	0.394753
3084	0.394489367713653
3085	0.394275
3086	0.394069
3087	0.394963
3088	0.395857
3089	0.39373
3090	0.39322
3091	0.393451
3092	0.392861
3093	0.3986165
3094	0.395529596864564
3095	0.392247
3096	0.392017
3097	0.3937175
3098	0.395418
3099	0.391422
3100	0.391259
3101	0.39104
3102	0.390846
3103	0.393341
3104	0.395836
3105	0.390266
3106	0.393878
3107	0.389831
3108	0.391237
3109	0.389582
3110	0.389226909944399
3111	0.389017621638866
3112	0.388949
3113	0.388794055791707
3114	0.388548
3115	0.388141025083557
3116	0.387936010293152
3117	0.387815990356171
3118	0.387664
3119	0.387419830819272
3120	0.387183193187414
3121	0.387077
3122	0.387146
3123	0.386805
3124	0.386509
3125	0.386298
3126	0.386613259259259
3127	0.387198740740741
3128	0.387514
3129	0.387298
3130	0.386565510416727
3131	0.385528032986141
3132	0.385001
3133	0.386068
3134	0.384571
3135	0.384504
3136	0.384169
3137	0.383976
3138	0.383775504854369
3139	0.38359
3140	0.383445
3141	0.383252
3142	0.383015
3143	0.382828
3144	0.382637
3145	0.382478
3146	0.382487
3147	0.382059
3148	0.38187
3149	0.383454
3150	0.382450438439659
3151	0.381297
3152	0.381107
3153	0.380958
3154	0.380852
3155	0.381146
3156	0.38144
3157	0.380970946127598
3158	0.380245
3159	0.379783
3160	0.380477
3161	0.379642
3162	0.379504
3163	0.379125396925859
3164	0.37884
3165	0.380039
3166	0.379159
3167	0.378279
3168	0.378374
3169	0.378621
3170	0.377716
3171	0.377529
3172	0.377343
3173	0.377287
3174	0.377014110192373
3175	0.376784
3176	0.3774835
3177	0.378183
3178	0.376274
3179	0.376042
3180	0.376904
3181	0.376217
3182	0.375489
3183	0.375306
3184	0.375433
3185	0.37494
3186	0.3765
3187	0.375548771766729
3188	0.374423
3189	0.374195
3190	0.374237
3191	0.374747
3192	0.373649
3193	0.374513
3194	0.375071
3195	0.374220098604369
3196	0.373154
3197	0.372768901395631
3198	0.372599
3199	0.372915
3200	0.372878
3201	0.372001
3202	0.371859
3203	0.371687
3204	0.371506
3205	0.371325
3206	0.371364475396076
3207	0.371457284125485
3208	0.371565
3209	0.371726090179415
3210	0.371836
3211	0.370192
3212	0.370237
3213	0.37263
3214	0.374351
3215	0.370026
3216	0.369291
3217	0.369077396699316
3218	0.368933
3219	0.368769
3220	0.368638
3221	0.368397
3222	0.3691015
3223	0.369806
3224	0.36786
3225	0.367700416240294
3226	0.367651
3227	0.371296
3228	0.367148
3229	0.368698
3230	0.367075
3231	0.366665785701559
3232	0.366439
3233	0.366274
3234	0.366086578554053
3235	0.365909
3236	0.365774
3237	0.365556
3238	0.365373879873551
3239	0.365204
3240	0.365034
3241	0.36543
3242	0.364678
3243	0.364503
3244	0.364423
3245	0.364186955045872
3246	0.364006
3247	0.366310555555556
3248	0.370590444444444
3249	0.366934222222222
3250	0.363278
3251	0.3634115
3252	0.363545
3253	0.362757
3254	0.362593
3255	0.362413
3256	0.362236
3257	0.362062
3258	0.361888
3259	0.361716
3260	0.361539262188386
3261	0.36138
3262	0.361263
3263	0.361026
3264	0.36089
3265	0.360703289751362
3266	0.36051
3267	0.360355
3268	0.360233884570766
3269	0.360172
3270	0.362312
3271	0.364452
3272	0.35948
3273	0.359207635296662
3274	0.359080721040661
3275	0.358973
3276	0.358848
3277	0.360024
3278	0.358475
3279	0.358825
3280	0.358152
3281	0.357927107180681
3282	0.357773
3283	0.35761
3284	0.35754
3285	0.357267
3286	0.357104
3287	0.356936
3288	0.357088
3289	0.356589
3290	0.360258
3291	0.35632
3292	0.35609
3293	0.355917
3294	0.35574890050003
3295	0.355583
3296	0.355418
3297	0.355295701981255
3298	0.355196428126796
3299	0.355083190208939
3300	0.354919
3301	0.354575
3302	0.354667
3303	0.354286
3304	0.354129
3305	0.353936317110318
3306	0.353742
3307	0.35358
3308	0.353418
3309	0.355713
3310	0.353081
3311	0.353044
3312	0.352748
3313	0.352622
3314	0.352666
3315	0.352254
3316	0.352198763906151
3317	0.352175978338618
3318	0.352119
3319	0.351601
3320	0.351606
3321	0.351271
3322	0.3516695
3323	0.352068
3324	0.350954
3325	0.354228
3326	0.350446
3327	0.350285
3328	0.351696
3329	0.349953
3330	0.350359
3331	0.34984
3332	0.349703
3333	0.349302
3334	0.349141
3335	0.348983
3336	0.350527
3337	0.349582143751086
3338	0.348501
3339	0.348329
3340	0.3498055
3341	0.351282
3342	0.347881
3343	0.347933
3344	0.352142
3345	0.347371
3346	0.347439
3347	0.347038
3348	0.347017
3349	0.351526
3350	0.347409
3351	0.346944036452258
3352	0.346795
3353	0.347355
3354	0.345917
3355	0.345679559292548
3356	0.345557125834475
3357	0.345436
3358	0.345279
3359	0.345174
3360	0.344954922828096
3361	0.344801
3362	0.344863
3363	0.344592
3364	0.344592777777778
3365	0.344594222222222
3366	0.344595
3367	0.343861
3368	0.343692
3369	0.343574
3370	0.343426088750935
3371	0.343256
3372	0.34306
3373	0.342890494192741
3374	0.342734027024098
3375	0.342583046343406
3376	0.34243
3377	0.342274
3378	0.342125
3379	0.342121
3380	0.342088
3381	0.341838828954052
3382	0.341533
3383	0.341409449269665
3384	0.341320713448941
3385	0.341187
3386	0.340873
3387	0.342149
3388	0.340561
3389	0.340589
3390	0.341131589527944
3391	0.34165
3392	0.341492
3393	0.339818
3394	0.339667
3395	0.339513
3396	0.339321
3397	0.340377
3398	0.339808516467704
3399	0.339027
3400	0.338698
3401	0.338542
3402	0.339299
3403	0.338234
3404	0.338781
3405	0.339348
3406	0.337773
3407	0.33762
3408	0.337471
3409	0.337314
3410	0.337161
3411	0.33706
3412	0.336905
3413	0.336754
3414	0.336551
3415	0.336446761236172
3416	0.336371292257644
3417	0.336277
3418	0.336102508318715
3419	0.335859326858555
3420	0.335609191239036
3421	0.335413837079679
3422	0.335335
3423	0.338027
3424	0.335033
3425	0.335151
3426	0.33473
3427	0.33458
3428	0.334447
3429	0.334280194560233
3430	0.33418
3431	0.334306
3432	0.33388
3433	0.333737
3434	0.333563
3435	0.333377
3436	0.333299
3437	0.333079
3438	0.332928
3439	0.3332105
3440	0.333493
3441	0.332482
3442	0.332358079950775
3443	0.332265
3444	0.332035
3445	0.333492
3446	0.332598380361648
3447	0.331587
3448	0.33144
3449	0.331626
3450	0.331378012195122
3451	0.331045
3452	0.33091427783986
3453	0.330829123020115
3454	0.330739906690312
3455	0.330597
3456	0.330263
3457	0.330114
3458	0.329926084260289
3459	0.329813
3460	0.330233
3461	0.329579
3462	0.329389
3463	0.329846
3464	0.330256
3465	0.329521
3466	0.328786
3467	0.328824
3468	0.328504
3469	0.328354
3470	0.328206338636746
3471	0.328059951121987
3472	0.327914380478327
3473	0.327769169728373
3474	0.327623861894728
3475	0.327478
3476	0.327331342901519
3477	0.327185
3478	0.32704
3479	0.326893
3480	0.326740159953606
3481	0.326654
3482	0.327314
3483	0.326336
3484	0.326198
3485	0.326106783973581
3486	0.326029211307595
3487	0.325908
3488	0.325594
3489	0.325451
3490	0.325308
3491	0.330651
3492	0.327853628610409
3493	0.324911
3494	0.324742
3495	0.324629
3496	0.324511
3497	0.324316
3498	0.324193
3499	0.324587
3500	0.328684
3501	0.326159
3502	0.323634
3503	0.324264
3504	0.3235
3505	0.323231
3506	0.324752
3507	0.324269523454831
3508	0.323320158020774
3509	0.322651
3510	0.322455
3511	0.322319
3512	0.322188
3513	0.322213
3514	0.327091808152708
3515	0.326952941724257
3516	0.326552846997447
3517	0.325916280810091
3518	0.325068
3519	0.322817616811969
3520	0.321414641739318
3521	0.320931
3522	0.32341
3523	0.323264
3524	0.3218085
3525	0.320353
3526	0.320207
3527	0.320071
3528	0.320092
3529	0.319907878338279
3530	0.319648
3531	0.31953135062117
3532	0.319418
3533	0.319235
3534	0.319201529751332
3535	0.31919
3536	0.320425
3537	0.3200871875
3538	0.319344
3539	0.3186008125
3540	0.318263
3541	0.319485
3542	0.317984
3543	0.317909
3544	0.31791
3545	0.317692
3546	0.31746395262484
3547	0.317249809645753
3548	0.317155
3549	0.318341
3550	0.318911
3551	0.320253554041499
3552	0.321228
3553	0.318840003098752
3554	0.316406
3555	0.316354
3556	0.318573
3557	0.3171805
3558	0.315788
3559	0.316
3560	0.318664
3561	0.316792
3562	0.31597
3563	0.31532
3564	0.314968
3565	0.31763225
3566	0.3202965
3567	0.31456
3568	0.320263
3569	0.314306
3570	0.314361
3571	0.314021
3572	0.314032
3573	0.314043
3574	0.313954
3575	0.313479
3576	0.32079
3577	0.31900002857031
3578	0.315540723807287
3579	0.313278
3580	0.312809
3581	0.312675
3582	0.312546
3583	0.313675
3584	0.312272
3585	0.312136
3586	0.312034
3587	0.311947
3588	0.311781875091627
3589	0.31161
3590	0.311511899279301
3591	0.311413
3592	0.311251
3593	0.311089227333012
3594	0.310936
3595	0.310803
3596	0.311091
3597	0.310562
3598	0.310415
3599	0.310275
3600	0.310153
3601	0.310042
3602	0.309889
3603	0.3101195
3604	0.31035
3605	0.30954
3606	0.309372
3607	0.30924
3608	0.309116
3609	0.308972793257942
3610	0.308822625719368
3611	0.308693
3612	0.308572953182202
3613	0.308508
3614	0.308864188972638
3615	0.309933
3616	0.309004952530526
3617	0.307943
3618	0.307774
3619	0.307656
3620	0.307923814814815
3621	0.308421185185185
3622	0.308689
3623	0.307794
3624	0.307012
3625	0.306872
3626	0.306964
3627	0.306683
3628	0.306496
3629	0.306343
3630	0.306234879169384
3631	0.306150862289358
3632	0.30607090582464
3633	0.305974966239948
3634	0.305843
3635	0.305598
3636	0.305439
3637	0.306018
3638	0.305183
3639	0.304994577889447
3640	0.304927
3641	0.307041
3642	0.307966746106714
3643	0.308359
3644	0.30451
3645	0.304385
3646	0.304161
3647	0.304949
3648	0.303911
3649	0.304542
3650	0.303655
3651	0.303522
3652	0.304286
3653	0.303261
3654	0.303165
3655	0.303028
3656	0.302887
3657	0.302752
3658	0.30263
3659	0.302506
3660	0.3025335
3661	0.302561
3662	0.302118
3663	0.302078
3664	0.304832
3665	0.307586
3666	0.306138907317621
3667	0.30337470352413
3668	0.301659
3669	0.301340087563745
3670	0.301140230413686
3671	0.300986
3672	0.300858
3673	0.300834
3674	0.300625
3675	0.300861
3676	0.300679100197759
3677	0.30037
3678	0.300108
3679	0.302368
3680	0.301115694793676
3681	0.29973
3682	0.299567150346025
3683	0.299484
3684	0.299360661408088
3685	0.299245719592933
3686	0.299195
3687	0.299254
3688	0.29886
3689	0.298735
3690	0.29862
3691	0.2991555
3692	0.299691
3693	0.298267
3694	0.298143
3695	0.298436
3696	0.2980905
3697	0.297745
3698	0.297799
3699	0.298266
3700	0.297389
3701	0.297313
3702	0.297129
3703	0.297027
3704	0.296937
3705	0.29676
3706	0.296639
3707	0.298149
3708	0.296393
3709	0.29627
3710	0.296138260781397
3711	0.296035
3712	0.295993221027592
3713	0.295966021883751
3714	0.29591
3715	0.295582
3716	0.295424
3717	0.295294
3718	0.295391
3719	0.2951
3720	0.294933
3721	0.294948
3722	0.294686
3723	0.29488678125
3724	0.2953285
3725	0.29577021875
3726	0.295971
3727	0.294289
3728	0.294168
3729	0.294700259259259
3730	0.295688740740741
3731	0.296221
3732	0.293573
3733	0.293361
3734	0.293238
3735	0.293513
3736	0.293001
3737	0.292885
3738	0.292775
3739	0.292641
3740	0.292591695760861
3741	0.292535
3742	0.292281
3743	0.292181
3744	0.292042
3745	0.292022
3746	0.291801
3747	0.291809
3748	0.291567
3749	0.291446
3750	0.291328
3751	0.291299
3752	0.291093
3753	0.290976
3754	0.290851
3755	0.290767232608655
3756	0.290685
3757	0.290568
3758	0.290414673093198
3759	0.290261
3760	0.290143
3761	0.290033757538224
3762	0.289924
3763	0.289804
3764	0.28969
3765	0.28955
3766	0.289436
3767	0.289311007022472
3768	0.289177561797753
3769	0.289071335674157
3770	0.289028
3771	0.2899
3772	0.288729
3773	0.288612
3774	0.288687
3775	0.288378
3776	0.289156
3777	0.288585
3778	0.288027
3779	0.288053
3780	0.287798
3781	0.287682
3782	0.287573
3783	0.287495
3784	0.287349
3785	0.290956
3786	0.2917
3787	0.288053
3788	0.287397806035194
3789	0.287147
3790	0.287103
3791	0.286522
3792	0.286407
3793	0.286264917883212
3794	0.28618
3795	0.286379
3796	0.285996
3797	0.285892442791634
3798	0.28581
3799	0.285617925636008
3800	0.285485
3801	0.285369199833555
3802	0.285258
3803	0.285143
3804	0.285661
3805	0.285549
3806	0.2874275
3807	0.289306
3808	0.284573
3809	0.284638
3810	0.284438
3811	0.284227
3812	0.284112
3813	0.283995
3814	0.283883
3815	0.283766716627264
3816	0.283654
3817	0.283554
3818	0.283600138207044
3819	0.283671
3820	0.283715
3821	0.283102
3822	0.283574
3823	0.28347
3824	0.283349
3825	0.28312740498135
3826	0.282824890501096
3827	0.282522180770295
3828	0.2823
3829	0.282143218569027
3830	0.282014442617847
3831	0.281961
3832	0.281968
3833	0.282332
3834	0.281624
3835	0.282137
3836	0.284524
3837	0.281285
3838	0.281181
3839	0.281038296175138
3840	0.28095
3841	0.281185
3842	0.280726
3843	0.280615
3844	0.280503639902676
3845	0.280392279805353
3846	0.280282
3847	0.2801747308067
3848	0.280066
3849	0.27995
3850	0.279836
3851	0.280404
3852	0.280972
3853	0.279503
3854	0.279392
3855	0.279284
3856	0.279175
3857	0.279299
3858	0.278954
3859	0.278847
3860	0.278749
3861	0.278619
3862	0.279864
3863	0.279741096784276
3864	0.279453
3865	0.27881
3866	0.278112
3867	0.27922
3868	0.277851
3869	0.277763
3870	0.278857
3871	0.277598
3872	0.277595
3873	0.277306
3874	0.277194
3875	0.277361
3876	0.276978
3877	0.277218
3878	0.277458
3879	0.276648
3880	0.276539
3881	0.276679
3882	0.276359
3883	0.276213
3884	0.276315148148148
3885	0.276504851851852
3886	0.276607
3887	0.276353516301761
3888	0.275924
3889	0.275563
3890	0.275455
3891	0.275332295528899
3892	0.275261
3893	0.276766
3894	0.275372
3895	0.275061
3896	0.27500359570236
3897	0.274945
3898	0.274593
3899	0.274486
3900	0.274651
3901	0.274382
3902	0.274537
3903	0.274286026757608
3904	0.273957
3905	0.273843
3906	0.273735301117102
3907	0.27363
3908	0.273498563829787
3909	0.27342
3910	0.27424
3911	0.273213
3912	0.273097
3913	0.272995622296641
3914	0.272894
3915	0.272777
3916	0.272675
3917	0.272576
3918	0.272463
3919	0.27268
3920	0.272539222222222
3921	0.272277777777778
3922	0.272137
3923	0.272309
3924	0.271824
3925	0.27172
3926	0.271591668012924
3927	0.271515
3928	0.271662915039062
3929	0.271988328125
3930	0.272313741210938
3931	0.27246165625
3932	0.270984
3933	0.272339
3934	0.271339
3935	0.272194
3936	0.272009457806119
3937	0.271563637482985
3938	0.271018248418358
3939	0.270535
3940	0.270147
3941	0.270042
3942	0.270172
3943	0.269928
3944	0.269968
3945	0.27026012987013
3946	0.27052
3947	0.269424
3948	0.269314
3949	0.269318
3950	0.269269
3951	0.269149
3952	0.268957
3953	0.269791
3954	0.268687
3955	0.269884
3956	0.268481
3957	0.268377
3958	0.268338
3959	0.268174
3960	0.268062162907319
3961	0.267964
3962	0.267861
3963	0.267768
3964	0.26766
3965	0.267552
3966	0.267451738726938
3967	0.267352
3968	0.267246
3969	0.267165
3970	0.267406
3971	0.267647
3972	0.266835
3973	0.266734
3974	0.26660775
3975	0.266532
3976	0.267245
3977	0.266897
3978	0.26675876662794
3979	0.266669980030119
3980	0.266539
3981	0.266245
3982	0.266456
3983	0.266667
3984	0.266089
3985	0.265511
3986	0.2656685
3987	0.265826
3988	0.265454
3989	0.26561386243227
3990	0.265913
3991	0.266249
3992	0.264806
3993	0.264717
3994	0.264663
3995	0.264544079752867
3996	0.264405
3997	0.264302
3998	0.264201
3999	0.264644
4000	0.264002


==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. Frontmatter: Overfull \hbox has occurred while \output is active

https://tex.stackexchange.com/questions/514218/elsarticle-frontmatter-overfull-hbox-has-occurred-while-output-is-active/515199

2. Footnotes: Updated to use non Arabic footnote numbers. 

https://tex.stackexchange.com/questions/669879/elsarticle-changing-symbol-used-in-fnref

3. Author-affiliation:  Updated for author-wise affiliation coding.
Last author affiliation repeating for all authors problem is fixed.

4. Accent characters in address:  A bug fix. Accented characters in
organisation field showed error. Hence loaded fontenc package.

5. Updated for accent problems in TeXLive 2022. Font encoding T1 used
by default

6. Removed extra space appearing after 'Appendix' label

7. updated for listing author affiliation below author names if
\affiliation command is used immediately after \author (To match
behaviour of \address command)

*  elsarticle-template-harv.tex, \
   elsarticle-template-num-names.tex, \
   elsarticle-template-num.tex

1. Added examples for figures, tables and equations
------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2024 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



